CryoLithe: Rapid Cryo-ET Reconstruction via Transform-Localized Deep Learning

Cryo-electron tomography (cryo-ET) enables 3D visualization of cellular structures. Accurate reconstruction of high-resolution volumes is complicated by the very low signal-to-noise ratio and a restricted range of sample tilts. Recent self-supervised deep learning approaches, which post-process initial reconstructions by filtered backprojection (FBP), have significantly improved reconstruction quality with respect to signal processing iterative algorithms, but they are slow, taking dozens of hours for an expert to reconstruct a tomogram and demand large memory. We present CryoLithe, an end-to-end network that directly estimates the volume from an aligned tilt series. CryoLithe achieves denoising and missing wedge correction comparable or better than state-of-the-art self-supervised deep learning approaches such as Icecream, Cryo-CARE, IsoNet or DeepDeWedge, while being two orders of magnitude faster. To achieve this, we implement a local, memory-efficient reconstruction network. We demonstrate that leveraging transform-domain locality makes our network robust to distribution shifts, enabling effective supervised training and giving excellent results on real data$\unicode{x2013}$without retraining or fine-tuning. CryoLithe reconstructions facilitate downstream cryo-ET analysis, including segmentation and subtomogram averaging and is openly available: https://github.com/swing-research/CryoLithe.

==> Figure3/fsc_val.txt <==
FBP,TOPAZ,OURS
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.594261646270751953e-01,9.756067991256713867e-01,9.098030924797058105e-01
9.971401095390319824e-01,9.956215620040893555e-01,9.549046158790588379e-01
9.853792190551757812e-01,9.803407192230224609e-01,9.587389230728149414e-01
6.229887008666992188e-01,7.210198640823364258e-01,6.930206418037414551e-01
9.368969798088073730e-01,9.406419992446899414e-01,9.443495869636535645e-01
9.783529639244079590e-01,9.784238338470458984e-01,9.760251045227050781e-01
9.865689277648925781e-01,9.877246022224426270e-01,9.861710071563720703e-01
9.820813536643981934e-01,9.835122823715209961e-01,9.885610938072204590e-01
8.902040123939514160e-01,9.171025753021240234e-01,9.116247296333312988e-01
9.608865976333618164e-01,9.587635993957519531e-01,9.759128689765930176e-01
9.664270281791687012e-01,9.676306843757629395e-01,9.808189868927001953e-01
9.726077914237976074e-01,9.743909835815429688e-01,9.842628836631774902e-01
9.742937088012695312e-01,9.767118692398071289e-01,9.828714728355407715e-01
9.342436194419860840e-01,9.421186447143554688e-01,9.451172351837158203e-01
9.476388096809387207e-01,9.502233862876892090e-01,9.691601395606994629e-01
9.482913017272949219e-01,9.504769444465637207e-01,9.713279604911804199e-01
9.418129920959472656e-01,9.440994858741760254e-01,9.695497155189514160e-01
9.503596425056457520e-01,9.518354535102844238e-01,9.713405966758728027e-01
7.968714237213134766e-01,7.775192856788635254e-01,8.808333277702331543e-01
9.227904677391052246e-01,9.238214492797851562e-01,9.542728662490844727e-01
9.293815493583679199e-01,9.299876093864440918e-01,9.602534174919128418e-01
9.235666990280151367e-01,9.256339073181152344e-01,9.600845575332641602e-01
9.429945945739746094e-01,9.446011781692504883e-01,9.704759120941162109e-01
8.922845125198364258e-01,8.923333883285522461e-01,9.377289414405822754e-01
9.182399511337280273e-01,9.204481244087219238e-01,9.574577212333679199e-01
9.284307360649108887e-01,9.306373596191406250e-01,9.624581933021545410e-01
9.197846651077270508e-01,9.224007725715637207e-01,9.617295861244201660e-01
9.181175231933593750e-01,9.219168424606323242e-01,9.553771615028381348e-01
8.821186423301696777e-01,8.918030261993408203e-01,9.341807365417480469e-01
9.054370522499084473e-01,9.088666439056396484e-01,9.509134888648986816e-01
9.068323373794555664e-01,9.104451537132263184e-01,9.537333846092224121e-01
9.009952545166015625e-01,9.050214290618896484e-01,9.522607326507568359e-01
8.905993700027465820e-01,8.966815471649169922e-01,9.420801997184753418e-01
8.857731223106384277e-01,8.907621502876281738e-01,9.398275613784790039e-01
8.897634148597717285e-01,8.934356570243835449e-01,9.459163546562194824e-01
8.976052403450012207e-01,9.016734957695007324e-01,9.477236270904541016e-01
8.862542510032653809e-01,8.911492228507995605e-01,9.438047409057617188e-01
8.485736250877380371e-01,8.582569360733032227e-01,9.261808991432189941e-01
8.659173846244812012e-01,8.722250461578369141e-01,9.361322522163391113e-01
8.624202013015747070e-01,8.682028055191040039e-01,9.313150048255920410e-01
8.616606593132019043e-01,8.678494095802307129e-01,9.367676973342895508e-01
8.657720685005187988e-01,8.720712065696716309e-01,9.369129538536071777e-01
8.211296200752258301e-01,8.358095884323120117e-01,9.141477942466735840e-01
8.442233800888061523e-01,8.509885072708129883e-01,9.256027936935424805e-01
8.452513217926025391e-01,8.531717658042907715e-01,9.273591637611389160e-01
8.436480760574340820e-01,8.508315086364746094e-01,9.286012053489685059e-01
8.512845635414123535e-01,8.588414788246154785e-01,9.303014874458312988e-01
8.165740966796875000e-01,8.286450505256652832e-01,9.142705202102661133e-01
8.330886363983154297e-01,8.420596122741699219e-01,9.231232404708862305e-01
8.219586610794067383e-01,8.309867382049560547e-01,9.224020242691040039e-01
8.334213495254516602e-01,8.422828912734985352e-01,9.278941154479980469e-01
8.336371779441833496e-01,8.420022130012512207e-01,9.252165555953979492e-01
8.160729408264160156e-01,8.294016718864440918e-01,9.189899563789367676e-01
8.347638845443725586e-01,8.441886901855468750e-01,9.282741546630859375e-01
8.281575441360473633e-01,8.375743031501770020e-01,9.264569878578186035e-01
8.373226523399353027e-01,8.457731604576110840e-01,9.282945394515991211e-01
8.278418183326721191e-01,8.382583260536193848e-01,9.259370565414428711e-01
8.119670152664184570e-01,8.238092064857482910e-01,9.171991348266601562e-01
8.320332169532775879e-01,8.411282300949096680e-01,9.279589653015136719e-01
8.217657208442687988e-01,8.314142823219299316e-01,9.248149991035461426e-01
8.093614578247070312e-01,8.196956515312194824e-01,9.197082519531250000e-01
8.019154071807861328e-01,8.159263134002685547e-01,9.113491177558898926e-01
7.987207770347595215e-01,8.091011047363281250e-01,9.161196351051330566e-01
8.034855127334594727e-01,8.136842846870422363e-01,9.160625934600830078e-01
8.078038096427917480e-01,8.179938197135925293e-01,9.199710488319396973e-01
8.155661225318908691e-01,8.258022665977478027e-01,9.252340793609619141e-01
7.833094000816345215e-01,7.988139390945434570e-01,9.055802226066589355e-01
7.938679456710815430e-01,8.057952523231506348e-01,9.156333804130554199e-01
7.958520650863647461e-01,8.065716624259948730e-01,9.170871376991271973e-01
7.834519147872924805e-01,7.951741814613342285e-01,9.127262830734252930e-01
7.835691571235656738e-01,7.955819368362426758e-01,9.118336439132690430e-01
7.525280117988586426e-01,7.695130705833435059e-01,8.930076956748962402e-01
7.776866555213928223e-01,7.894536256790161133e-01,9.113073348999023438e-01
7.764077782630920410e-01,7.884211540222167969e-01,9.097694158554077148e-01
7.725465893745422363e-01,7.850070595741271973e-01,9.112408757209777832e-01
7.682453989982604980e-01,7.816882729530334473e-01,9.082096815109252930e-01
7.291939258575439453e-01,7.465084791183471680e-01,8.762372136116027832e-01
7.664570212364196777e-01,7.790231704711914062e-01,9.047187566757202148e-01
7.646016478538513184e-01,7.775474190711975098e-01,9.054996371269226074e-01
7.610340714454650879e-01,7.747596502304077148e-01,9.043175578117370605e-01
7.541089653968811035e-01,7.674075961112976074e-01,9.013177156448364258e-01
7.183376550674438477e-01,7.348783612251281738e-01,8.704751729965209961e-01
7.536098361015319824e-01,7.676301002502441406e-01,9.019870758056640625e-01
7.648549675941467285e-01,7.779834866523742676e-01,9.048926234245300293e-01
7.591165304183959961e-01,7.728267312049865723e-01,9.035943150520324707e-01
7.393969297409057617e-01,7.550526261329650879e-01,8.853266239166259766e-01
7.327548265457153320e-01,7.476909160614013672e-01,8.815666437149047852e-01
7.437033653259277344e-01,7.583309412002563477e-01,8.977333307266235352e-01
7.431629300117492676e-01,7.575791478157043457e-01,8.976021409034729004e-01
7.470877766609191895e-01,7.618955969810485840e-01,8.984372019767761230e-01
7.041614651679992676e-01,7.200222611427307129e-01,8.661275506019592285e-01
7.289000749588012695e-01,7.443130612373352051e-01,8.876243829727172852e-01
7.321059703826904297e-01,7.476277351379394531e-01,8.892632722854614258e-01
7.287596464157104492e-01,7.443004250526428223e-01,8.938629031181335449e-01
7.283104062080383301e-01,7.438416481018066406e-01,8.916381597518920898e-01
6.965119838714599609e-01,7.121948599815368652e-01,8.579150438308715820e-01
7.284801006317138672e-01,7.456414699554443359e-01,8.888400793075561523e-01
7.215248346328735352e-01,7.377419471740722656e-01,8.886433839797973633e-01
7.239769101142883301e-01,7.398999333381652832e-01,8.882281184196472168e-01
7.171919345855712891e-01,7.347593903541564941e-01,8.876631855964660645e-01
6.967961192131042480e-01,7.129235863685607910e-01,8.664851784706115723e-01
7.099404931068420410e-01,7.274808883666992188e-01,8.837721347808837891e-01
7.217102646827697754e-01,7.395393848419189453e-01,8.903018832206726074e-01
7.117468714714050293e-01,7.291284799575805664e-01,8.830056786537170410e-01
7.164741754531860352e-01,7.343664169311523438e-01,8.858136534690856934e-01
6.879563331604003906e-01,7.045009732246398926e-01,8.604178428649902344e-01
7.070451974868774414e-01,7.255396246910095215e-01,8.807407021522521973e-01
7.067165374755859375e-01,7.243128418922424316e-01,8.809270262718200684e-01
7.096653580665588379e-01,7.273487448692321777e-01,8.823937177658081055e-01
6.917844414710998535e-01,7.101249694824218750e-01,8.741637468338012695e-01
6.780382990837097168e-01,6.957482695579528809e-01,8.551927208900451660e-01
6.995993852615356445e-01,7.179271578788757324e-01,8.739765882492065430e-01
6.923964619636535645e-01,7.112682461738586426e-01,8.731138110160827637e-01
6.829691529273986816e-01,7.012119889259338379e-01,8.704614639282226562e-01
6.886450052261352539e-01,7.069063782691955566e-01,8.649805784225463867e-01
6.742522120475769043e-01,6.931744813919067383e-01,8.589367270469665527e-01
6.965782642364501953e-01,7.151802778244018555e-01,8.699969649314880371e-01
6.874951720237731934e-01,7.063375711441040039e-01,8.673032522201538086e-01
6.892352104187011719e-01,7.080925107002258301e-01,8.693565726280212402e-01
6.822533607482910156e-01,7.015033364295959473e-01,8.581411242485046387e-01
6.765299439430236816e-01,6.973406672477722168e-01,8.603267669677734375e-01
6.745165586471557617e-01,6.941567063331604004e-01,8.586798310279846191e-01
6.772512197494506836e-01,6.973875761032104492e-01,8.596769571304321289e-01
6.737123131752014160e-01,6.940870285034179688e-01,8.571445345878601074e-01
6.624107360839843750e-01,6.816677451133728027e-01,8.438622951507568359e-01
6.740198731422424316e-01,6.931359171867370605e-01,8.516761064529418945e-01
6.715798974037170410e-01,6.909756064414978027e-01,8.514778614044189453e-01
6.706025004386901855e-01,6.902112960815429688e-01,8.455312252044677734e-01
6.710678935050964355e-01,6.918089389801025391e-01,8.552579283714294434e-01
6.621363162994384766e-01,6.815140843391418457e-01,8.397547006607055664e-01
6.659794449806213379e-01,6.857531666755676270e-01,8.441860079765319824e-01
6.683457493782043457e-01,6.875438094139099121e-01,8.437691926956176758e-01
6.675973534584045410e-01,6.874702572822570801e-01,8.425261974334716797e-01
6.553632616996765137e-01,6.748459339141845703e-01,8.361536860466003418e-01
6.568783521652221680e-01,6.764913797378540039e-01,8.279893398284912109e-01
6.556453704833984375e-01,6.750773787498474121e-01,8.335162401199340820e-01
6.549873948097229004e-01,6.744061112403869629e-01,8.311620354652404785e-01
6.591733098030090332e-01,6.788364648818969727e-01,8.291309475898742676e-01
6.566957831382751465e-01,6.760712265968322754e-01,8.243318200111389160e-01
6.502487659454345703e-01,6.688726544380187988e-01,8.165270686149597168e-01
6.517981290817260742e-01,6.713917255401611328e-01,8.183020353317260742e-01
6.602942347526550293e-01,6.795518994331359863e-01,8.207770586013793945e-01
6.567901968955993652e-01,6.750701665878295898e-01,8.178737163543701172e-01
6.538289189338684082e-01,6.722034215927124023e-01,8.130016922950744629e-01
6.404998898506164551e-01,6.597700119018554688e-01,8.039810657501220703e-01
6.494131684303283691e-01,6.682426929473876953e-01,8.043228387832641602e-01
6.523025631904602051e-01,6.706368327140808105e-01,8.044309616088867188e-01
6.527431011199951172e-01,6.710331439971923828e-01,8.006844520568847656e-01
6.451711654663085938e-01,6.636078357696533203e-01,7.987161874771118164e-01
6.455935835838317871e-01,6.631953120231628418e-01,7.921655774116516113e-01
6.433276534080505371e-01,6.609901785850524902e-01,7.959122657775878906e-01
6.506590247154235840e-01,6.676009297370910645e-01,7.875909805297851562e-01
6.479007005691528320e-01,6.659771800041198730e-01,7.890661358833312988e-01
6.367016434669494629e-01,6.546208858489990234e-01,7.770502567291259766e-01
6.378963589668273926e-01,6.558053493499755859e-01,7.776100039482116699e-01
6.375455856323242188e-01,6.555513739585876465e-01,7.784239649772644043e-01
6.467872858047485352e-01,6.628302931785583496e-01,7.744163870811462402e-01
6.380473375320434570e-01,6.549621820449829102e-01,7.721293568611145020e-01
6.372894048690795898e-01,6.538037061691284180e-01,7.618835568428039551e-01
6.417550444602966309e-01,6.585192084312438965e-01,7.647945284843444824e-01
6.278133392333984375e-01,6.453866362571716309e-01,7.615233063697814941e-01
6.398227214813232422e-01,6.563751697540283203e-01,7.565028071403503418e-01
6.349741816520690918e-01,6.504991054534912109e-01,7.537807822227478027e-01
6.359657645225524902e-01,6.518490314483642578e-01,7.469540834426879883e-01
6.368388533592224121e-01,6.525937318801879883e-01,7.453274726867675781e-01
6.348848342895507812e-01,6.507840156555175781e-01,7.454553842544555664e-01
6.319584846496582031e-01,6.471701860427856445e-01,7.390146255493164062e-01
6.323063373565673828e-01,6.475859284400939941e-01,7.344166040420532227e-01
6.309177279472351074e-01,6.463024020195007324e-01,7.292603850364685059e-01
6.341516375541687012e-01,6.494922041893005371e-01,7.295038104057312012e-01
6.340542435646057129e-01,6.488724350929260254e-01,7.254716157913208008e-01
6.319403052330017090e-01,6.472233533859252930e-01,7.260015606880187988e-01
6.343155503273010254e-01,6.490059494972229004e-01,7.193518280982971191e-01
6.297097802162170410e-01,6.437613368034362793e-01,7.126041650772094727e-01
6.262308955192565918e-01,6.404616832733154297e-01,7.109350562095642090e-01
6.308252811431884766e-01,6.444821953773498535e-01,7.101699709892272949e-01
6.343894600868225098e-01,6.477102637290954590e-01,7.068533897399902344e-01
6.277236342430114746e-01,6.411163806915283203e-01,6.982087492942810059e-01
6.266346573829650879e-01,6.405376791954040527e-01,6.964775919914245605e-01
6.311873793601989746e-01,6.444078683853149414e-01,6.936871409416198730e-01
6.278438568115234375e-01,6.407521963119506836e-01,6.887186169624328613e-01
6.238555312156677246e-01,6.362270116806030273e-01,6.826713085174560547e-01
6.261678934097290039e-01,6.382257342338562012e-01,6.800579428672790527e-01
6.274234056472778320e-01,6.407328844070434570e-01,6.810040473937988281e-01
6.218217015266418457e-01,6.343881487846374512e-01,6.750555634498596191e-01
6.275435686111450195e-01,6.394134163856506348e-01,6.730390191078186035e-01
6.241818666458129883e-01,6.361880302429199219e-01,6.708250641822814941e-01
6.176185607910156250e-01,6.298239231109619141e-01,6.639197468757629395e-01
6.226409673690795898e-01,6.339026093482971191e-01,6.619225144386291504e-01
6.203046441078186035e-01,6.313872933387756348e-01,6.566953659057617188e-01
6.211028695106506348e-01,6.324322223663330078e-01,6.552879810333251953e-01
6.271502375602722168e-01,6.372228860855102539e-01,6.556253433227539062e-01
6.216340661048889160e-01,6.325930953025817871e-01,6.474718451499938965e-01
6.207596063613891602e-01,6.319318413734436035e-01,6.458898186683654785e-01
6.163277029991149902e-01,6.259950995445251465e-01,6.382228136062622070e-01
6.182278394699096680e-01,6.287440061569213867e-01,6.411634087562561035e-01
6.164972782135009766e-01,6.266231536865234375e-01,6.356276869773864746e-01
6.116064786911010742e-01,6.231365203857421875e-01,6.324295997619628906e-01
6.156399846076965332e-01,6.245704293251037598e-01,6.266607046127319336e-01
6.103931069374084473e-01,6.189964413642883301e-01,6.221899390220642090e-01
6.131120324134826660e-01,6.215178966522216797e-01,6.220438480377197266e-01
6.067749261856079102e-01,6.162700653076171875e-01,6.166698336601257324e-01
6.056190729141235352e-01,6.145147681236267090e-01,6.084649562835693359e-01
6.050555109977722168e-01,6.127815842628479004e-01,6.125688552856445312e-01
6.072880029678344727e-01,6.157462596893310547e-01,6.092748045921325684e-01
6.056398749351501465e-01,6.128371357917785645e-01,6.057067513465881348e-01
5.991150140762329102e-01,6.073333621025085449e-01,6.012656688690185547e-01
5.981121659278869629e-01,6.062922477722167969e-01,5.975886583328247070e-01
5.976094603538513184e-01,6.059353947639465332e-01,5.945122838020324707e-01
5.935775041580200195e-01,6.025486588478088379e-01,5.899019241333007812e-01
5.965312123298645020e-01,6.048164963722229004e-01,5.904830694198608398e-01
5.879822969436645508e-01,5.960731506347656250e-01,5.849435925483703613e-01
5.882293581962585449e-01,5.954588055610656738e-01,5.799707174301147461e-01
5.873890519142150879e-01,5.937870144844055176e-01,5.779490470886230469e-01
5.857117176055908203e-01,5.931550264358520508e-01,5.771735906600952148e-01
5.820694565773010254e-01,5.889001488685607910e-01,5.677968859672546387e-01
5.811942219734191895e-01,5.883985757827758789e-01,5.705301165580749512e-01
5.822154283523559570e-01,5.882323980331420898e-01,5.616535544395446777e-01
5.742586851119995117e-01,5.815571546554565430e-01,5.607687234878540039e-01
5.720841288566589355e-01,5.783878564834594727e-01,5.594254732131958008e-01
5.719211697578430176e-01,5.781001448631286621e-01,5.553085207939147949e-01
5.676960349082946777e-01,5.735141038894653320e-01,5.476706027984619141e-01
5.677237510681152344e-01,5.726169943809509277e-01,5.498486161231994629e-01
5.613747239112854004e-01,5.680574774742126465e-01,5.423460006713867188e-01
5.533902049064636230e-01,5.611740350723266602e-01,5.390719771385192871e-01
5.547121763229370117e-01,5.613270401954650879e-01,5.384821295738220215e-01
5.497006773948669434e-01,5.556151866912841797e-01,5.293994545936584473e-01
5.529502034187316895e-01,5.570157766342163086e-01,5.304381251335144043e-01
5.432990789413452148e-01,5.493458509445190430e-01,5.296036005020141602e-01
5.407163500785827637e-01,5.463436841964721680e-01,5.205980539321899414e-01
5.315194725990295410e-01,5.388128161430358887e-01,5.185806155204772949e-01
5.339611172676086426e-01,5.396639704704284668e-01,5.122501254081726074e-01
5.271308422088623047e-01,5.329516530036926270e-01,5.062252283096313477e-01
5.259910225868225098e-01,5.310813784599304199e-01,5.063555836677551270e-01
5.221410393714904785e-01,5.285315513610839844e-01,5.064613223075866699e-01
5.146967172622680664e-01,5.204732418060302734e-01,5.017952322959899902e-01
5.060928463935852051e-01,5.114137530326843262e-01,4.927650988101959229e-01
5.091539025306701660e-01,5.145993828773498535e-01,4.946584701538085938e-01
5.013130307197570801e-01,5.069331526756286621e-01,4.868479073047637939e-01
4.987370073795318604e-01,5.057076811790466309e-01,4.865073263645172119e-01
4.928317368030548096e-01,4.998429715633392334e-01,4.837791621685028076e-01
4.883832037448883057e-01,4.931078553199768066e-01,4.820845127105712891e-01
4.817398786544799805e-01,4.880801141262054443e-01,4.778831303119659424e-01
4.816440045833587646e-01,4.866184294223785400e-01,4.733753204345703125e-01
4.707504808902740479e-01,4.761191010475158691e-01,4.676267802715301514e-01
4.652219414710998535e-01,4.713051915168762207e-01,4.620676636695861816e-01
4.566099941730499268e-01,4.634661078453063965e-01,4.587974548339843750e-01
4.545883834362030029e-01,4.610578119754791260e-01,4.587498605251312256e-01
4.570814073085784912e-01,4.624112546443939209e-01,4.571825265884399414e-01
4.413536787033081055e-01,4.463799893856048584e-01,4.487507343292236328e-01
4.422414004802703857e-01,4.477084279060363770e-01,4.471163153648376465e-01
4.279537796974182129e-01,4.340551197528839111e-01,4.382479190826416016e-01
4.237846434116363525e-01,4.312807619571685791e-01,4.414953291416168213e-01
4.154592156410217285e-01,4.221272468566894531e-01,4.352396726608276367e-01
4.143575429916381836e-01,4.216299653053283691e-01,4.363960027694702148e-01
4.089600741863250732e-01,4.156370460987091064e-01,4.270191490650177002e-01
4.011388123035430908e-01,4.074320793151855469e-01,4.229913651943206787e-01
3.957968950271606445e-01,4.020870327949523926e-01,4.245543777942657471e-01
3.867560625076293945e-01,3.919488489627838135e-01,4.173413515090942383e-01
3.748115897178649902e-01,3.816860914230346680e-01,4.136830568313598633e-01
3.677243292331695557e-01,3.762380778789520264e-01,4.104817807674407959e-01
3.639652431011199951e-01,3.718350231647491455e-01,4.104621112346649170e-01
3.545868098735809326e-01,3.623856306076049805e-01,4.061755836009979248e-01
3.496467173099517822e-01,3.569037914276123047e-01,3.993487954139709473e-01
3.452351391315460205e-01,3.519378006458282471e-01,3.973044157028198242e-01
3.335699737071990967e-01,3.413192033767700195e-01,3.915821313858032227e-01
3.275256454944610596e-01,3.366206884384155273e-01,3.899926543235778809e-01
3.216252923011779785e-01,3.287475407123565674e-01,3.860847353935241699e-01
3.078467547893524170e-01,3.171995282173156738e-01,3.844251036643981934e-01
2.947664856910705566e-01,3.040490150451660156e-01,3.736442327499389648e-01
2.952806055545806885e-01,3.036526143550872803e-01,3.759284615516662598e-01
2.887583076953887939e-01,2.972536683082580566e-01,3.735812604427337646e-01
2.807997167110443115e-01,2.900187969207763672e-01,3.727290034294128418e-01
2.722966074943542480e-01,2.819442152976989746e-01,3.666273355484008789e-01
2.580816745758056641e-01,2.681423127651214600e-01,3.576261699199676514e-01
2.569140791893005371e-01,2.671213150024414062e-01,3.556119203567504883e-01
2.444579005241394043e-01,2.542159259319305420e-01,3.479096293449401855e-01
2.438556253910064697e-01,2.535193562507629395e-01,3.474363982677459717e-01
2.335335612297058105e-01,2.437002807855606079e-01,3.439038097858428955e-01
2.211902290582656860e-01,2.329379916191101074e-01,3.361022174358367920e-01
2.205381691455841064e-01,2.301051318645477295e-01,3.346174657344818115e-01
2.106141597032546997e-01,2.227647602558135986e-01,3.272377550601959229e-01
2.023645490407943726e-01,2.127084732055664062e-01,3.179203867912292480e-01
2.002242356538772583e-01,2.112698405981063843e-01,3.156965374946594238e-01
1.787032783031463623e-01,1.895882189273834229e-01,3.001002371311187744e-01
1.852896213531494141e-01,1.960309296846389771e-01,2.982618808746337891e-01
1.769403964281082153e-01,1.875341385602951050e-01,2.929234206676483154e-01
1.694339215755462646e-01,1.807283759117126465e-01,2.837857604026794434e-01
1.612491607666015625e-01,1.731532961130142212e-01,2.740920782089233398e-01
1.571168601512908936e-01,1.680525988340377808e-01,2.608880102634429932e-01
1.490820944309234619e-01,1.602767109870910645e-01,2.490369230508804321e-01
1.500086784362792969e-01,1.598122268915176392e-01,2.388091534376144409e-01
1.463043689727783203e-01,1.558467000722885132e-01,2.252930551767349243e-01
1.357374936342239380e-01,1.461337506771087646e-01,2.075502127408981323e-01
1.319842785596847534e-01,1.412162780761718750e-01,1.963862478733062744e-01
1.338298767805099487e-01,1.428831815719604492e-01,1.897237002849578857e-01
1.291434913873672485e-01,1.384424269199371338e-01,1.700340509414672852e-01
1.312665939331054688e-01,1.400434523820877075e-01,1.605162322521209717e-01
1.291781663894653320e-01,1.376870274543762207e-01,1.438616514205932617e-01
1.327124387025833130e-01,1.404690593481063843e-01,1.312409490346908569e-01
1.312472075223922729e-01,1.382218450307846069e-01,1.235573142766952515e-01
1.272642165422439575e-01,1.350742280483245850e-01,1.107349917292594910e-01
1.361152529716491699e-01,1.420200765132904053e-01,1.050750836730003357e-01
1.370562165975570679e-01,1.415951251983642578e-01,9.390898048877716064e-02
1.440922766923904419e-01,1.474758535623550415e-01,8.646435290575027466e-02
1.452666968107223511e-01,1.491561830043792725e-01,7.589926570653915405e-02
1.505651473999023438e-01,1.525112837553024292e-01,7.177052646875381470e-02
1.498513221740722656e-01,1.539063602685928345e-01,6.470044702291488647e-02
1.563922017812728882e-01,1.593587249517440796e-01,6.051287055015563965e-02
1.635416448116302490e-01,1.658892482519149780e-01,5.722380429506301880e-02
1.712210774421691895e-01,1.732828915119171143e-01,5.486007407307624817e-02
1.746342927217483521e-01,1.758410930633544922e-01,4.638101160526275635e-02
1.785115003585815430e-01,1.795708984136581421e-01,4.822059348225593567e-02
1.876642256975173950e-01,1.861226707696914673e-01,4.793043434619903564e-02
1.957074999809265137e-01,1.945762932300567627e-01,4.597872868180274963e-02
2.005291581153869629e-01,1.981227993965148926e-01,3.994122892618179321e-02
2.058494091033935547e-01,2.029370665550231934e-01,4.319133982062339783e-02
2.113848477602005005e-01,2.080601453781127930e-01,3.995805233716964722e-02
2.186517864465713501e-01,2.160154879093170166e-01,4.371280595660209656e-02
2.257907390594482422e-01,2.215115129947662354e-01,4.039338603615760803e-02
2.311397939920425415e-01,2.262430489063262939e-01,4.111793264746665955e-02
2.364376038312911987e-01,2.316762953996658325e-01,4.188073426485061646e-02
2.386712133884429932e-01,2.339670211076736450e-01,3.812558576464653015e-02
2.454432845115661621e-01,2.399953156709671021e-01,4.021354764699935913e-02
2.537194788455963135e-01,2.458032369613647461e-01,4.498758539557456970e-02
2.585734426975250244e-01,2.517689168453216553e-01,4.260201752185821533e-02
2.663722038269042969e-01,2.585770487785339355e-01,4.645654186606407166e-02
2.656048536300659180e-01,2.591286301612854004e-01,4.251279309391975403e-02
2.722178101539611816e-01,2.655033469200134277e-01,4.860244318842887878e-02
2.815883159637451172e-01,2.714994847774505615e-01,4.408959299325942993e-02
2.872347831726074219e-01,2.768545150756835938e-01,4.730749502778053284e-02
2.933838963508605957e-01,2.838554978370666504e-01,4.800944775342941284e-02
2.961644828319549561e-01,2.830581068992614746e-01,4.782359674572944641e-02
3.017551302909851074e-01,2.897081673145294189e-01,4.990944638848304749e-02
3.063113987445831299e-01,2.935380339622497559e-01,4.749206826090812683e-02
3.110614717006683350e-01,2.983392179012298584e-01,4.829512163996696472e-02
3.133269250392913818e-01,3.005350828170776367e-01,4.926035180687904358e-02
3.168262243270874023e-01,3.021335005760192871e-01,4.894591867923736572e-02
3.190345466136932373e-01,3.043945729732513428e-01,5.080327764153480530e-02
3.236910402774810791e-01,3.092221021652221680e-01,5.211360007524490356e-02
3.275328576564788818e-01,3.108119070529937744e-01,4.973453655838966370e-02
3.268195092678070068e-01,3.113487362861633301e-01,5.028051510453224182e-02
3.290607631206512451e-01,3.140863180160522461e-01,4.942917451262474060e-02
3.320464789867401123e-01,3.165989816188812256e-01,5.095116421580314636e-02
3.397265374660491943e-01,3.225323557853698730e-01,5.391164124011993408e-02
3.358619511127471924e-01,3.203541338443756104e-01,5.024698004126548767e-02
3.399072885513305664e-01,3.220020532608032227e-01,5.316113680601119995e-02
3.411310613155364990e-01,3.229314982891082764e-01,5.260938778519630432e-02
3.457151949405670166e-01,3.247570693492889404e-01,5.150031298398971558e-02
3.458347618579864502e-01,3.271988332271575928e-01,5.244185402989387512e-02
3.464705348014831543e-01,3.269526660442352295e-01,5.024686083197593689e-02
3.447749614715576172e-01,3.266898393630981445e-01,5.272691324353218079e-02
3.496049344539642334e-01,3.309623301029205322e-01,5.050462484359741211e-02
3.519733846187591553e-01,3.319163620471954346e-01,5.367592722177505493e-02
3.494026064872741699e-01,3.298359811305999756e-01,4.940655082464218140e-02
3.503886163234710693e-01,3.315826952457427979e-01,4.965535178780555725e-02
3.443339169025421143e-01,3.272238075733184814e-01,5.108090490102767944e-02
3.478640317916870117e-01,3.298825621604919434e-01,5.056459456682205200e-02
3.499950468540191650e-01,3.309108316898345947e-01,5.064353346824645996e-02
3.466656208038330078e-01,3.283840417861938477e-01,5.193424969911575317e-02
3.484668731689453125e-01,3.283182084560394287e-01,4.972432181239128113e-02
3.407630920410156250e-01,3.233415186405181885e-01,5.091273039579391479e-02
3.416962027549743652e-01,3.238239288330078125e-01,5.008966848254203796e-02
3.462921082973480225e-01,3.265986144542694092e-01,4.992351308465003967e-02
3.399226963520050049e-01,3.234854340553283691e-01,4.530643671751022339e-02
3.422635793685913086e-01,3.259088099002838135e-01,5.090198665857315063e-02
3.371334671974182129e-01,3.205945491790771484e-01,4.664801061153411865e-02
3.339019715785980225e-01,3.178216516971588135e-01,4.567714780569076538e-02
3.364920318126678467e-01,3.211716413497924805e-01,4.577682167291641235e-02
3.337449431419372559e-01,3.181985616683959961e-01,4.288223013281822205e-02
3.293906450271606445e-01,3.146286010742187500e-01,4.499953985214233398e-02
3.254695832729339600e-01,3.112167119979858398e-01,4.519360512495040894e-02
3.224134743213653564e-01,3.095353245735168457e-01,4.213405400514602661e-02
3.234110176563262939e-01,3.101926445960998535e-01,3.866536170244216919e-02
3.197249472141265869e-01,3.075830042362213135e-01,4.043419286608695984e-02
3.186789453029632568e-01,3.057102262973785400e-01,4.104182869195938110e-02
3.160357475280761719e-01,3.036446869373321533e-01,3.749665245413780212e-02
3.100836277008056641e-01,2.981870472431182861e-01,3.829937800765037537e-02
3.061805665493011475e-01,2.953799664974212646e-01,3.551154956221580505e-02
3.047072589397430420e-01,2.955249547958374023e-01,3.753025457262992859e-02
2.978583574295043945e-01,2.902571558952331543e-01,3.625203669071197510e-02
2.967588603496551514e-01,2.876948118209838867e-01,3.615110740065574646e-02
2.947194278240203857e-01,2.852803468704223633e-01,3.375840187072753906e-02
2.900273501873016357e-01,2.812537550926208496e-01,3.429299220442771912e-02
2.866123616695404053e-01,2.781225144863128662e-01,3.124978579580783844e-02
2.813871204853057861e-01,2.758097350597381592e-01,3.360614925622940063e-02
2.788949608802795410e-01,2.748412787914276123e-01,3.225808218121528625e-02
2.758097052574157715e-01,2.719224691390991211e-01,3.156730905175209045e-02
2.723153829574584961e-01,2.679041624069213867e-01,2.814373001456260681e-02
2.666347026824951172e-01,2.623948156833648682e-01,3.233598917722702026e-02
2.627711296081542969e-01,2.614635229110717773e-01,3.476946055889129639e-02
2.596504688262939453e-01,2.571918666362762451e-01,3.123951703310012817e-02
2.538239955902099609e-01,2.520334422588348389e-01,2.974628657102584839e-02
2.499864250421524048e-01,2.497912198305130005e-01,3.035758994519710541e-02
2.454506605863571167e-01,2.468334287405014038e-01,2.798045985400676727e-02
2.391069233417510986e-01,2.409289330244064331e-01,3.354754298925399780e-02
2.406663298606872559e-01,2.421143800020217896e-01,3.251817822456359863e-02
2.344448864459991455e-01,2.373550385236740112e-01,2.917369827628135681e-02
2.310888767242431641e-01,2.349860370159149170e-01,2.929170615971088409e-02
2.248589545488357544e-01,2.308134585618972778e-01,3.460758551955223083e-02
2.231292575597763062e-01,2.302104979753494263e-01,3.544912859797477722e-02
2.176361680030822754e-01,2.231786400079727173e-01,3.252929821610450745e-02
2.172869145870208740e-01,2.231573909521102905e-01,3.193863108754158020e-02
2.153706550598144531e-01,2.215848267078399658e-01,3.258855268359184265e-02
2.056948542594909668e-01,2.153079509735107422e-01,3.693415597081184387e-02
2.041697204113006592e-01,2.138830870389938354e-01,3.522450104355812073e-02
2.050628364086151123e-01,2.135352045297622681e-01,3.413076326251029968e-02
2.004704922437667847e-01,2.099229991436004639e-01,3.425121307373046875e-02
1.991191506385803223e-01,2.081645578145980835e-01,3.718584403395652771e-02
1.912316381931304932e-01,2.055562734603881836e-01,4.428036883473396301e-02
1.915456652641296387e-01,2.034601569175720215e-01,4.175062105059623718e-02
1.887380331754684448e-01,2.010963559150695801e-01,4.069635272026062012e-02
1.868959665298461914e-01,2.005648761987686157e-01,3.953303769230842590e-02
1.832679659128189087e-01,1.977502554655075073e-01,4.355974495410919189e-02
1.782804280519485474e-01,1.976800262928009033e-01,4.760767892003059387e-02
1.781146973371505737e-01,1.926047354936599731e-01,4.509719461202621460e-02
1.777381896972656250e-01,1.940696537494659424e-01,4.715506732463836670e-02
1.774356067180633545e-01,1.929116696119308472e-01,4.441157728433609009e-02
1.752540767192840576e-01,1.916413307189941406e-01,4.912441223859786987e-02
1.685974448919296265e-01,1.916309446096420288e-01,5.931342393159866333e-02
1.719849258661270142e-01,1.902155876159667969e-01,5.644001439213752747e-02
1.696957647800445557e-01,1.896142661571502686e-01,5.430785194039344788e-02
1.705935001373291016e-01,1.887322217226028442e-01,5.857184529304504395e-02
1.670678406953811646e-01,1.869728863239288330e-01,6.357214599847793579e-02
1.605348587036132812e-01,1.875213086605072021e-01,6.550190597772598267e-02
1.663008630275726318e-01,1.866272240877151489e-01,6.702072918415069580e-02
1.679345369338989258e-01,1.887274235486984253e-01,6.778408586978912354e-02
1.680910289287567139e-01,1.887308210134506226e-01,7.255773246288299561e-02
1.629108190536499023e-01,1.915112286806106567e-01,7.837130874395370483e-02
1.627978980541229248e-01,1.864316910505294800e-01,7.890252023935317993e-02
1.676904112100601196e-01,1.908028721809387207e-01,7.733082771301269531e-02
1.663182377815246582e-01,1.877997666597366333e-01,8.218767493963241577e-02
1.680333018302917480e-01,1.902666091918945312e-01,8.453597128391265869e-02
1.599456667900085449e-01,1.923999339342117310e-01,8.712292462587356567e-02
1.706271469593048096e-01,1.938015818595886230e-01,9.017126262187957764e-02
1.687738001346588135e-01,1.899725049734115601e-01,8.535663038492202759e-02
1.714884638786315918e-01,1.955113857984542847e-01,9.242239594459533691e-02
1.706739664077758789e-01,1.937040537595748901e-01,9.689079970121383667e-02
1.581262946128845215e-01,1.927513778209686279e-01,9.655456244945526123e-02
1.682459712028503418e-01,1.921679973602294922e-01,9.895946085453033447e-02
1.730363368988037109e-01,1.949830949306488037e-01,1.020546555519104004e-01
1.734593659639358521e-01,1.951417028903961182e-01,1.024842709302902222e-01
1.743291765451431274e-01,1.955534815788269043e-01,1.053056791424751282e-01
1.558908969163894653e-01,1.906903684139251709e-01,1.053365021944046021e-01
1.700240671634674072e-01,1.926077157258987427e-01,1.074142977595329285e-01
1.735348999500274658e-01,1.966321915388107300e-01,1.096421256661415100e-01
1.699191480875015259e-01,1.913326829671859741e-01,1.073607057332992554e-01
1.708873659372329712e-01,1.922433376312255859e-01,1.145573258399963379e-01
1.550802141427993774e-01,1.881110519170761108e-01,1.103478446602821350e-01
1.690097749233245850e-01,1.913430094718933105e-01,1.119100749492645264e-01
1.698688268661499023e-01,1.919645071029663086e-01,1.143772825598716736e-01
1.696112155914306641e-01,1.890119612216949463e-01,1.130184605717658997e-01
1.725556403398513794e-01,1.935012489557266235e-01,1.171277761459350586e-01
1.527676284313201904e-01,1.833497881889343262e-01,1.190932169556617737e-01
1.653376817703247070e-01,1.852786839008331299e-01,1.130700111389160156e-01
1.673972606658935547e-01,1.873353868722915649e-01,1.163109466433525085e-01
1.683681458234786987e-01,1.883645057678222656e-01,1.139852553606033325e-01
1.533597111701965332e-01,1.799356341361999512e-01,1.084240302443504333e-01
1.656111329793930054e-01,1.863222271203994751e-01,1.194282695651054382e-01
1.662042289972305298e-01,1.860785782337188721e-01,1.192927286028862000e-01
1.654324829578399658e-01,1.853402704000473022e-01,1.190654039382934570e-01
1.638877391815185547e-01,1.833284348249435425e-01,1.174626424908638000e-01
1.520410478115081787e-01,1.758500486612319946e-01,1.193750947713851929e-01
1.602933108806610107e-01,1.814734041690826416e-01,1.228163465857505798e-01
1.631137281656265259e-01,1.827282607555389404e-01,1.201711148023605347e-01
1.625747531652450562e-01,1.818165779113769531e-01,1.176966726779937744e-01
1.605145484209060669e-01,1.797640025615692139e-01,1.188765838742256165e-01
1.532418876886367798e-01,1.733198910951614380e-01,1.201997548341751099e-01
1.569630652666091919e-01,1.774595528841018677e-01,1.203104183077812195e-01
1.587866544723510742e-01,1.802701354026794434e-01,1.185153350234031677e-01
1.572498381137847900e-01,1.771711409091949463e-01,1.188118979334831238e-01
1.580130159854888916e-01,1.784246712923049927e-01,1.190883442759513855e-01
1.496585011482238770e-01,1.708568483591079712e-01,1.177812591195106506e-01
1.547575891017913818e-01,1.766923218965530396e-01,1.222230419516563416e-01
1.524934470653533936e-01,1.739815175533294678e-01,1.187847405672073364e-01
1.524674743413925171e-01,1.754379570484161377e-01,1.217608600854873657e-01
1.534565538167953491e-01,1.770927757024765015e-01,1.208631917834281921e-01
1.442282795906066895e-01,1.661414355039596558e-01,1.242546290159225464e-01
1.494894474744796753e-01,1.725983768701553345e-01,1.247299686074256897e-01
1.484517157077789307e-01,1.715836971998214722e-01,1.219031289219856262e-01
1.480121314525604248e-01,1.725372672080993652e-01,1.246804445981979370e-01
1.475217193365097046e-01,1.718017458915710449e-01,1.238546371459960938e-01
1.395295709371566772e-01,1.642992496490478516e-01,1.236015856266021729e-01
1.407047808170318604e-01,1.649569720029830933e-01,1.258562058210372925e-01
1.445105373859405518e-01,1.685696691274642944e-01,1.237796023488044739e-01
1.425359547138214111e-01,1.682533323764801025e-01,1.237260848283767700e-01
1.395657807588577271e-01,1.687712371349334717e-01,1.285619735717773438e-01
1.372093707323074341e-01,1.668571531772613525e-01,1.297319978475570679e-01
1.387567520141601562e-01,1.675405055284500122e-01,1.285175681114196777e-01
1.379390209913253784e-01,1.689418703317642212e-01,1.295935660600662231e-01
1.383993625640869141e-01,1.687457859516143799e-01,1.272746175527572632e-01
1.361488401889801025e-01,1.708671748638153076e-01,1.302459836006164551e-01
1.360522210597991943e-01,1.677087694406509399e-01,1.300880908966064453e-01
1.352833211421966553e-01,1.683221757411956787e-01,1.300357580184936523e-01
1.329974383115768433e-01,1.678317487239837646e-01,1.312127560377120972e-01
1.342744380235671997e-01,1.688195168972015381e-01,1.299347281455993652e-01
1.273713409900665283e-01,1.650867909193038940e-01,1.316614449024200439e-01
1.319890469312667847e-01,1.666408479213714600e-01,1.348654329776763916e-01
1.293632388114929199e-01,1.686964035034179688e-01,1.342883706092834473e-01
1.288519650697708130e-01,1.691236048936843872e-01,1.381335854530334473e-01
1.299739927053451538e-01,1.678900569677352905e-01,1.337910592555999756e-01
1.237091869115829468e-01,1.663876175880432129e-01,1.439406275749206543e-01
1.220223158597946167e-01,1.658785939216613770e-01,1.388433128595352173e-01
1.220042258501052856e-01,1.657402962446212769e-01,1.369415521621704102e-01
1.220121532678604126e-01,1.676985770463943481e-01,1.369711309671401978e-01
1.191397085785865784e-01,1.681191623210906982e-01,1.391996592283248901e-01
1.150709390640258789e-01,1.641875803470611572e-01,1.433494687080383301e-01
1.101360768079757690e-01,1.624510437250137329e-01,1.415161341428756714e-01
1.103969290852546692e-01,1.633513122797012329e-01,1.355764865875244141e-01
1.054681539535522461e-01,1.618188768625259399e-01,1.338715404272079468e-01
1.021095216274261475e-01,1.618286520242691040e-01,1.491589397192001343e-01


==> FigureA4/fsc_vals_mtec_odd_evn.txt <==
wavlet, pixel, fbp
1.0000,1.0000,1.0000
0.9990,0.9996,1.0000
0.9904,0.9980,0.9998
0.9962,0.9989,0.9990
0.9988,0.9992,0.9993
0.9923,0.9962,0.9989
0.9821,0.9935,0.9974
0.9848,0.9940,0.9973
0.9956,0.9926,0.9962
0.9833,0.9864,0.9898
0.9718,0.9859,0.9907
0.9718,0.9832,0.9872
0.9835,0.9837,0.9759
0.9656,0.9762,0.9794
0.9617,0.9790,0.9831
0.9617,0.9648,0.9704
0.9716,0.9656,0.9653
0.9612,0.9648,0.9672
0.9575,0.9668,0.9715
0.9538,0.9651,0.9593
0.9546,0.9592,0.9523
0.9396,0.9505,0.9439
0.9350,0.9438,0.9429
0.9343,0.9431,0.9290
0.9379,0.9389,0.9282
0.9281,0.9431,0.9237
0.9286,0.9423,0.9238
0.9169,0.9308,0.9132
0.9290,0.9369,0.9100
0.9163,0.9342,0.9143
0.9130,0.9184,0.8970
0.8940,0.9050,0.8778
0.8997,0.9027,0.8804
0.8985,0.9076,0.8717
0.8960,0.9028,0.8708
0.8828,0.8984,0.8589
0.8936,0.9020,0.8590
0.8843,0.8986,0.8442
0.8947,0.9066,0.8563
0.8844,0.8955,0.8451
0.8897,0.9004,0.8526
0.8862,0.8993,0.8418
0.8837,0.8963,0.8326
0.8869,0.8960,0.8402
0.8806,0.8904,0.8193
0.8777,0.8948,0.8242
0.8781,0.8855,0.8030
0.8684,0.8853,0.8072
0.8682,0.8806,0.7936
0.8645,0.8796,0.7862
0.8629,0.8795,0.7995
0.8711,0.8885,0.8008
0.8587,0.8749,0.7776
0.8517,0.8730,0.7685
0.8622,0.8777,0.7775
0.8519,0.8658,0.7528
0.8628,0.8763,0.7734
0.8653,0.8790,0.7801
0.8624,0.8785,0.7731
0.8609,0.8762,0.7618
0.8635,0.8820,0.7688
0.8594,0.8749,0.7613
0.8586,0.8738,0.7560
0.8511,0.8706,0.7393
0.8537,0.8744,0.7593
0.8376,0.8559,0.7336
0.8411,0.8619,0.7409
0.8582,0.8753,0.7513
0.8481,0.8666,0.7381
0.8543,0.8690,0.7488
0.8540,0.8708,0.7458
0.8448,0.8636,0.7318
0.8557,0.8732,0.7348
0.8400,0.8595,0.7147
0.8441,0.8621,0.7240
0.8442,0.8629,0.7120
0.8407,0.8596,0.7117
0.8406,0.8575,0.7194
0.8400,0.8543,0.7070
0.8419,0.8594,0.7217
0.8415,0.8579,0.7160
0.8453,0.8617,0.7143
0.8420,0.8584,0.7190
0.8381,0.8519,0.7063
0.8388,0.8529,0.7048
0.8362,0.8508,0.7129
0.8386,0.8505,0.7010
0.8324,0.8477,0.6989
0.8369,0.8508,0.6942
0.8339,0.8467,0.7027
0.8276,0.8421,0.6879
0.8351,0.8489,0.6921
0.8266,0.8391,0.6791
0.8349,0.8491,0.6935
0.8266,0.8419,0.6798
0.8211,0.8403,0.6765
0.8203,0.8362,0.6754
0.8197,0.8346,0.6761
0.8218,0.8375,0.6683
0.8196,0.8343,0.6746
0.8195,0.8352,0.6740
0.8107,0.8263,0.6547
0.8125,0.8266,0.6582
0.8109,0.8243,0.6507
0.8122,0.8287,0.6537
0.8086,0.8206,0.6533
0.7974,0.8079,0.6391
0.7964,0.8147,0.6459
0.7941,0.8094,0.6306
0.7893,0.8058,0.6321
0.7850,0.8010,0.6312
0.7995,0.8135,0.6322
0.7819,0.7934,0.6232
0.7845,0.7979,0.6225
0.7869,0.8020,0.6274
0.7870,0.8047,0.6191
0.7837,0.7977,0.6270
0.7802,0.7942,0.6163
0.7811,0.7927,0.6194
0.7756,0.7886,0.6155
0.7757,0.7885,0.6170
0.7764,0.7863,0.6217
0.7745,0.7856,0.6161
0.7756,0.7857,0.6144
0.7712,0.7814,0.6129
0.7698,0.7813,0.5998
0.7713,0.7855,0.6127
0.7762,0.7844,0.6067
0.7692,0.7790,0.6105
0.7641,0.7749,0.6028
0.7722,0.7818,0.6088
0.7659,0.7719,0.5974
0.7637,0.7733,0.6003
0.7612,0.7717,0.6013
0.7567,0.7684,0.5915
0.7631,0.7726,0.5937
0.7593,0.7673,0.5868
0.7532,0.7630,0.5978
0.7533,0.7642,0.5917
0.7482,0.7565,0.5831
0.7533,0.7597,0.5881
0.7567,0.7654,0.5916
0.7534,0.7588,0.5755
0.7560,0.7605,0.5875
0.7533,0.7605,0.5913
0.7512,0.7581,0.5894
0.7447,0.7523,0.5737
0.7427,0.7495,0.5792
0.7422,0.7475,0.5748
0.7426,0.7506,0.5749
0.7459,0.7518,0.5839
0.7392,0.7419,0.5706
0.7454,0.7531,0.5840
0.7386,0.7446,0.5816
0.7449,0.7466,0.5760
0.7358,0.7416,0.5769
0.7394,0.7437,0.5773
0.7390,0.7456,0.5817
0.7348,0.7397,0.5710
0.7335,0.7382,0.5701
0.7371,0.7414,0.5655
0.7380,0.7396,0.5797
0.7313,0.7383,0.5705
0.7382,0.7399,0.5726
0.7353,0.7355,0.5674
0.7308,0.7362,0.5673
0.7358,0.7400,0.5756
0.7261,0.7278,0.5697
0.7233,0.7217,0.5698
0.7255,0.7268,0.5664
0.7250,0.7257,0.5664
0.7204,0.7227,0.5657
0.7216,0.7222,0.5669
0.7159,0.7197,0.5653
0.7104,0.7097,0.5508
0.7158,0.7171,0.5597
0.7093,0.7079,0.5559
0.7067,0.7086,0.5552
0.7148,0.7149,0.5719
0.7104,0.7100,0.5611
0.6996,0.6998,0.5492
0.7007,0.6999,0.5524
0.6991,0.6992,0.5468
0.7062,0.7058,0.5559
0.7050,0.7027,0.5520
0.6960,0.6937,0.5531
0.7021,0.6994,0.5593
0.6954,0.6937,0.5536
0.6981,0.6934,0.5517
0.6945,0.6891,0.5514
0.6951,0.6882,0.5535
0.6980,0.6887,0.5498
0.6982,0.6921,0.5594
0.6952,0.6862,0.5493
0.6883,0.6792,0.5459
0.6857,0.6787,0.5492
0.6904,0.6815,0.5530
0.6916,0.6816,0.5479
0.6864,0.6740,0.5495
0.6869,0.6742,0.5464
0.6850,0.6742,0.5437
0.6843,0.6728,0.5505
0.6804,0.6714,0.5485
0.6887,0.6737,0.5464
0.6874,0.6766,0.5483
0.6825,0.6695,0.5495
0.6828,0.6683,0.5484
0.6753,0.6617,0.5416
0.6802,0.6709,0.5536
0.6784,0.6634,0.5464
0.6762,0.6610,0.5439
0.6702,0.6551,0.5400
0.6714,0.6566,0.5409
0.6742,0.6594,0.5437
0.6749,0.6593,0.5476
0.6689,0.6507,0.5422
0.6661,0.6488,0.5399
0.6673,0.6474,0.5405
0.6654,0.6506,0.5448
0.6645,0.6477,0.5403
0.6650,0.6437,0.5407
0.6609,0.6421,0.5386
0.6646,0.6428,0.5403
0.6626,0.6437,0.5374
0.6631,0.6417,0.5404
0.6579,0.6340,0.5310
0.6606,0.6347,0.5352
0.6521,0.6311,0.5322
0.6582,0.6360,0.5349
0.6532,0.6312,0.5364
0.6431,0.6220,0.5286
0.6511,0.6266,0.5298
0.6489,0.6223,0.5223
0.6498,0.6250,0.5306
0.6508,0.6272,0.5304
0.6494,0.6241,0.5291
0.6480,0.6174,0.5262
0.6489,0.6175,0.5272
0.6447,0.6188,0.5241
0.6402,0.6112,0.5159
0.6474,0.6175,0.5288
0.6402,0.6161,0.5250
0.6402,0.6100,0.5180
0.6389,0.6099,0.5226
0.6354,0.6013,0.5134
0.6394,0.6044,0.5150
0.6386,0.6057,0.5196
0.6362,0.6049,0.5177
0.6337,0.6059,0.5180
0.6334,0.6031,0.5186
0.6309,0.6021,0.5147
0.6223,0.5906,0.5064
0.6219,0.5907,0.5098
0.6262,0.5965,0.5134
0.6283,0.5941,0.5100
0.6264,0.5896,0.5057
0.6245,0.5880,0.5015
0.6169,0.5823,0.5020
0.6179,0.5864,0.5041
0.6157,0.5809,0.4997
0.6125,0.5765,0.4977
0.6150,0.5868,0.5052
0.6162,0.5821,0.4999
0.6134,0.5803,0.4976
0.6043,0.5709,0.4901
0.6098,0.5787,0.5014
0.6088,0.5771,0.4986
0.6078,0.5740,0.4923
0.6048,0.5671,0.4896
0.5995,0.5648,0.4857
0.5977,0.5588,0.4797
0.5979,0.5649,0.4887
0.5910,0.5605,0.4794
0.5873,0.5556,0.4814
0.5757,0.5433,0.4661
0.5839,0.5546,0.4823
0.5860,0.5491,0.4767
0.5853,0.5537,0.4777
0.5811,0.5460,0.4702
0.5783,0.5445,0.4718
0.5695,0.5396,0.4682
0.5811,0.5404,0.4638
0.5716,0.5346,0.4583
0.5691,0.5356,0.4638
0.5708,0.5342,0.4589
0.5617,0.5304,0.4575
0.5627,0.5293,0.4557
0.5522,0.5186,0.4482
0.5573,0.5266,0.4482
0.5553,0.5227,0.4489
0.5530,0.5233,0.4490
0.5478,0.5179,0.4443
0.5459,0.5148,0.4410
0.5446,0.5135,0.4392
0.5372,0.5112,0.4385
0.5307,0.4998,0.4261
0.5339,0.5071,0.4367
0.5254,0.5015,0.4336
0.5276,0.5028,0.4297
0.5246,0.4946,0.4246
0.5162,0.4874,0.4139
0.5201,0.4896,0.4168
0.5130,0.4841,0.4083
0.5175,0.4897,0.4148
0.5071,0.4778,0.4091
0.5001,0.4718,0.4027
0.5124,0.4799,0.4083
0.4995,0.4724,0.4018
0.4972,0.4673,0.3952
0.4949,0.4663,0.3987
0.4855,0.4600,0.3914
0.4879,0.4605,0.3877
0.4836,0.4612,0.3870
0.4822,0.4555,0.3808
0.4770,0.4563,0.3887
0.4754,0.4490,0.3770
0.4731,0.4508,0.3836
0.4661,0.4408,0.3729
0.4665,0.4445,0.3715
0.4694,0.4404,0.3702
0.4639,0.4381,0.3669
0.4619,0.4371,0.3641
0.4549,0.4272,0.3533
0.4465,0.4284,0.3569
0.4483,0.4264,0.3551
0.4437,0.4205,0.3509
0.4320,0.4112,0.3402
0.4344,0.4125,0.3424
0.4324,0.4085,0.3347
0.4308,0.4046,0.3384
0.4217,0.4008,0.3307
0.4176,0.3983,0.3306
0.4134,0.3966,0.3242
0.4145,0.3922,0.3217
0.4104,0.3871,0.3101
0.4071,0.3867,0.3147
0.4071,0.3812,0.3165
0.4080,0.3865,0.3128
0.4048,0.3847,0.3100
0.3921,0.3724,0.2995
0.3893,0.3655,0.2981
0.3885,0.3659,0.2968
0.3823,0.3607,0.2865
0.3897,0.3712,0.3012
0.3826,0.3585,0.2908
0.3706,0.3568,0.2840
0.3789,0.3554,0.2833
0.3667,0.3468,0.2781
0.3678,0.3431,0.2765
0.3693,0.3424,0.2749
0.3607,0.3447,0.2750
0.3593,0.3385,0.2685
0.3524,0.3295,0.2542
0.3635,0.3354,0.2683
0.3524,0.3253,0.2601
0.3456,0.3217,0.2484
0.3421,0.3248,0.2465
0.3400,0.3153,0.2416
0.3399,0.3107,0.2325
0.3326,0.3106,0.2323
0.3357,0.3116,0.2338
0.3327,0.3030,0.2266
0.3289,0.2997,0.2242
0.3305,0.3014,0.2204
0.3257,0.2978,0.2234
0.3265,0.2974,0.2143
0.3195,0.2911,0.2135
0.3150,0.2861,0.2066
0.3084,0.2816,0.1970
0.3102,0.2853,0.1952
0.3110,0.2908,0.2024
0.3118,0.2797,0.1966
0.3123,0.2864,0.1973
0.3087,0.2765,0.1891
0.3006,0.2714,0.1799
0.3070,0.2684,0.1775
0.3026,0.2711,0.1711
0.3050,0.2708,0.1751
0.3018,0.2699,0.1717
0.3067,0.2653,0.1660
0.3038,0.2644,0.1652
0.2935,0.2608,0.1524
0.3012,0.2606,0.1514
0.2965,0.2604,0.1544
0.3000,0.2571,0.1470
0.2998,0.2600,0.1445
0.2945,0.2500,0.1363
0.3004,0.2573,0.1389
0.2950,0.2522,0.1342
0.3003,0.2536,0.1349
0.2954,0.2565,0.1366
0.2988,0.2533,0.1272
0.2990,0.2554,0.1305
0.3034,0.2494,0.1258
0.2980,0.2477,0.1172
0.3016,0.2478,0.1133
0.3004,0.2486,0.1107
0.3044,0.2488,0.1095
0.3015,0.2521,0.1023
0.2997,0.2405,0.0890
0.3015,0.2402,0.0879
0.3064,0.2478,0.0928
0.3107,0.2447,0.0924
0.3020,0.2431,0.0843
0.3118,0.2495,0.0865
0.3136,0.2487,0.0896
0.3116,0.2472,0.0792
0.3166,0.2425,0.0786
0.3160,0.2461,0.0744
0.3133,0.2464,0.0719
0.3148,0.2428,0.0687
0.3170,0.2427,0.0743
0.3190,0.2457,0.0712
0.3248,0.2437,0.0664
0.3270,0.2497,0.0674
0.3248,0.2503,0.0586
0.3220,0.2422,0.0539
0.3257,0.2423,0.0575
0.3273,0.2439,0.0457
0.3298,0.2415,0.0479
0.3315,0.2424,0.0419
0.3358,0.2445,0.0520
0.3329,0.2478,0.0504
0.3409,0.2436,0.0405
0.3445,0.2438,0.0433
0.3414,0.2414,0.0393
0.3450,0.2473,0.0379
0.3488,0.2405,0.0397
0.3477,0.2425,0.0344
0.3459,0.2454,0.0258
0.3595,0.2479,0.0364
0.3540,0.2433,0.0325
0.3522,0.2415,0.0363
0.3557,0.2418,0.0214
0.3572,0.2482,0.0240
0.3532,0.2439,0.0253
0.3580,0.2475,0.0293
0.3621,0.2555,0.0193
0.3535,0.2423,0.0152
0.3633,0.2481,0.0227
0.3671,0.2490,0.0132
0.3661,0.2489,0.0204
0.3695,0.2472,0.0210
0.3679,0.2471,0.0194
0.3711,0.2548,0.0190
0.3704,0.2579,0.0197
0.3729,0.2486,0.0177
0.3685,0.2456,0.0153
0.3751,0.2497,0.0137
0.3811,0.2479,0.0243
0.3762,0.2481,0.0170
0.3749,0.2432,0.0257
0.3765,0.2478,0.0236
0.3784,0.2474,0.0195
0.3787,0.2391,0.0170
0.3845,0.2427,0.0146
0.3814,0.2479,0.0265
0.3819,0.2474,0.0221
0.3900,0.2402,0.0225
0.3806,0.2378,0.0166
0.3834,0.2367,0.0199
0.3881,0.2407,0.0193
0.3910,0.2399,0.0173
0.3943,0.2462,0.0198
0.3929,0.2440,0.0171
0.3929,0.2317,0.0220
0.3924,0.2338,0.0191
0.3924,0.2377,0.0256
0.3986,0.2350,0.0183
0.3934,0.2292,0.0167
0.3955,0.2330,0.0223
0.3993,0.2373,0.0183
0.3969,0.2385,0.0257
0.3953,0.2390,0.0230
0.4078,0.2338,0.0250
0.4005,0.2288,0.0260
0.3960,0.2325,0.0286
0.4065,0.2398,0.0259
0.4050,0.2347,0.0259
0.4053,0.2326,0.0302
0.4093,0.2333,0.0297
0.4060,0.2343,0.0334
0.4034,0.2293,0.0337
0.4043,0.2243,0.0416
0.4112,0.2271,0.0308
0.4150,0.2300,0.0374
0.4125,0.2346,0.0401
0.4109,0.2289,0.0362
0.4153,0.2335,0.0367
0.4027,0.2261,0.0313
0.4226,0.2270,0.0370
0.4146,0.2328,0.0362
0.4135,0.2262,0.0430
0.4205,0.2299,0.0420
0.4170,0.2337,0.0442
0.4145,0.2364,0.0400
0.4177,0.2319,0.0443
0.4221,0.2365,0.0419
0.4242,0.2271,0.0462
0.4171,0.2274,0.0492
0.4298,0.2333,0.0458
0.4250,0.2235,0.0450
0.4279,0.2277,0.0480
0.4282,0.2303,0.0493
0.4294,0.2259,0.0531
0.4260,0.2228,0.0492
0.4372,0.2245,0.0533
0.4319,0.2326,0.0514
0.4197,0.2325,0.0542
0.4449,0.2283,0.0522
0.4469,0.2267,0.0534
0.4260,0.2301,0.0497
0.4482,0.2291,0.0515
0.4495,0.2280,0.0530
0.4322,0.2242,0.0538
0.4499,0.2336,0.0556
0.4564,0.2280,0.0555
0.4407,0.2292,0.0616
0.4533,0.2290,0.0616
0.4627,0.2310,0.0561
0.4558,0.2301,0.0596
0.4384,0.2295,0.0592
0.4866,0.2238,0.0606
0.4738,0.2295,0.0569
0.4394,0.2257,0.0618
0.4768,0.2249,0.0652
0.5361,0.2257,0.0577
0.4608,0.2262,0.0587
0.5113,0.2270,0.0684
0.5889,0.2283,0.0615
0.4599,0.2252,0.0590


==> FigureA4/self_fsc_odd_eve.txt <==
fbp,Wavelet,Voxel
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.999588727951049805e-01,9.984964728355407715e-01,9.997833371162414551e-01
9.998210072517395020e-01,9.970378875732421875e-01,9.992520809173583984e-01
9.998350739479064941e-01,9.990826249122619629e-01,9.999205470085144043e-01
9.984214901924133301e-01,9.841620922088623047e-01,9.976337552070617676e-01
9.983903169631958008e-01,9.917460680007934570e-01,9.964769482612609863e-01
9.974193572998046875e-01,9.900164604187011719e-01,9.960700869560241699e-01
9.980344176292419434e-01,9.891986250877380371e-01,9.949174523353576660e-01
9.956407546997070312e-01,9.786034822463989258e-01,9.889249205589294434e-01
9.882453083992004395e-01,9.732288718223571777e-01,9.837497472763061523e-01
9.911645650863647461e-01,9.699644446372985840e-01,9.859451055526733398e-01
9.825776219367980957e-01,9.646155834197998047e-01,9.864928126335144043e-01
9.811514019966125488e-01,9.629214406013488770e-01,9.789049029350280762e-01
9.798458814620971680e-01,9.596799015998840332e-01,9.761973023414611816e-01
9.757828116416931152e-01,9.557167291641235352e-01,9.762225747108459473e-01
9.717804789543151855e-01,9.547769427299499512e-01,9.710695743560791016e-01
9.725998044013977051e-01,9.505382776260375977e-01,9.689220786094665527e-01
9.649688601493835449e-01,9.512141346931457520e-01,9.673960804939270020e-01
9.610022306442260742e-01,9.470093250274658203e-01,9.644028544425964355e-01
9.571020007133483887e-01,9.455323219299316406e-01,9.627667665481567383e-01
9.466698765754699707e-01,9.320129156112670898e-01,9.537386894226074219e-01
9.396625757217407227e-01,9.193677902221679688e-01,9.400059580802917480e-01
9.385970234870910645e-01,9.199764728546142578e-01,9.438382983207702637e-01
9.236257672309875488e-01,9.130560159683227539e-01,9.345556497573852539e-01
9.365066289901733398e-01,9.288556575775146484e-01,9.468295574188232422e-01
9.298034906387329102e-01,9.206048846244812012e-01,9.412249326705932617e-01
9.081729650497436523e-01,9.054002761840820312e-01,9.283596277236938477e-01
9.239718914031982422e-01,9.138332009315490723e-01,9.387138485908508301e-01
9.061980247497558594e-01,9.000518918037414551e-01,9.266989827156066895e-01
8.974463939666748047e-01,8.933607339859008789e-01,9.128541350364685059e-01
8.870404958724975586e-01,8.795265555381774902e-01,9.085165858268737793e-01
8.849662542343139648e-01,8.777804374694824219e-01,9.093177318572998047e-01
8.691176772117614746e-01,8.692016005516052246e-01,8.994644284248352051e-01
8.747116327285766602e-01,8.762721419334411621e-01,8.982531428337097168e-01
8.548361659049987793e-01,8.638890385627746582e-01,8.945036530494689941e-01
8.580702543258666992e-01,8.618635535240173340e-01,8.944936394691467285e-01
8.538504838943481445e-01,8.670052886009216309e-01,8.936150074005126953e-01
8.564049601554870605e-01,8.680265545845031738e-01,8.959143757820129395e-01
8.571046590805053711e-01,8.707863688468933105e-01,8.984379172325134277e-01
8.462923765182495117e-01,8.644180893898010254e-01,8.935915827751159668e-01
8.407728075981140137e-01,8.555562496185302734e-01,8.893182873725891113e-01
8.360355496406555176e-01,8.644405603408813477e-01,8.905504941940307617e-01
8.319760560989379883e-01,8.561899662017822266e-01,8.866634368896484375e-01
8.220162987709045410e-01,8.493658900260925293e-01,8.806753158569335938e-01
8.137471079826354980e-01,8.499242067337036133e-01,8.786282539367675781e-01
8.138170838356018066e-01,8.483228087425231934e-01,8.743091225624084473e-01
8.017963171005249023e-01,8.411160707473754883e-01,8.723564147949218750e-01
7.914446592330932617e-01,8.437566161155700684e-01,8.714557290077209473e-01
8.133564591407775879e-01,8.602293729782104492e-01,8.853428959846496582e-01
8.024178743362426758e-01,8.574244976043701172e-01,8.823058009147644043e-01
7.908698916435241699e-01,8.415759801864624023e-01,8.741526603698730469e-01
7.785938382148742676e-01,8.427469730377197266e-01,8.671605587005615234e-01
7.856185436248779297e-01,8.428531885147094727e-01,8.721888661384582520e-01
7.656489014625549316e-01,8.362792134284973145e-01,8.645014762878417969e-01
7.737528085708618164e-01,8.450638055801391602e-01,8.672138452529907227e-01
7.859041690826416016e-01,8.457093238830566406e-01,8.698378205299377441e-01
7.783330678939819336e-01,8.530867099761962891e-01,8.770028948783874512e-01
7.707448005676269531e-01,8.511329889297485352e-01,8.711944222450256348e-01
7.777500152587890625e-01,8.475262522697448730e-01,8.705474734306335449e-01
7.601780295372009277e-01,8.411713838577270508e-01,8.648843169212341309e-01
7.484504580497741699e-01,8.356717228889465332e-01,8.618803024291992188e-01
7.517700195312500000e-01,8.393349647521972656e-01,8.668116927146911621e-01
7.508803606033325195e-01,8.343332409858703613e-01,8.566488027572631836e-01
7.460252642631530762e-01,8.329946994781494141e-01,8.575108647346496582e-01
7.502517104148864746e-01,8.408597707748413086e-01,8.635538220405578613e-01
7.517180442810058594e-01,8.461148142814636230e-01,8.676164746284484863e-01
7.437676191329956055e-01,8.445163369178771973e-01,8.647063970565795898e-01
7.444096207618713379e-01,8.437182903289794922e-01,8.606599569320678711e-01
7.410068511962890625e-01,8.416971564292907715e-01,8.619106411933898926e-01
7.383365035057067871e-01,8.380020260810852051e-01,8.649039268493652344e-01
7.242533564567565918e-01,8.336508274078369141e-01,8.594358563423156738e-01
7.294911146163940430e-01,8.319598436355590820e-01,8.583172559738159180e-01
7.248056530952453613e-01,8.350292444229125977e-01,8.588067293167114258e-01
7.084931731224060059e-01,8.309714198112487793e-01,8.524804711341857910e-01
7.245731353759765625e-01,8.348292708396911621e-01,8.547284603118896484e-01
7.142524123191833496e-01,8.322372436523437500e-01,8.529350161552429199e-01
7.161787152290344238e-01,8.323902487754821777e-01,8.511825799942016602e-01
7.164587974548339844e-01,8.360383510589599609e-01,8.569436073303222656e-01
7.175056338310241699e-01,8.361918330192565918e-01,8.557026982307434082e-01
7.079769372940063477e-01,8.363181948661804199e-01,8.546219468116760254e-01
7.097627520561218262e-01,8.325566649436950684e-01,8.485860228538513184e-01
7.119503021240234375e-01,8.343050479888916016e-01,8.559165596961975098e-01
7.081360816955566406e-01,8.253628015518188477e-01,8.473970890045166016e-01
7.092456817626953125e-01,8.311731219291687012e-01,8.484468460083007812e-01
6.998601555824279785e-01,8.201518654823303223e-01,8.419797420501708984e-01
6.931517720222473145e-01,8.228344321250915527e-01,8.440958261489868164e-01
6.995775699615478516e-01,8.220498561859130859e-01,8.432499170303344727e-01
6.861517429351806641e-01,8.168153166770935059e-01,8.360331058502197266e-01
6.887455582618713379e-01,8.219668865203857422e-01,8.394414186477661133e-01
6.989623308181762695e-01,8.216870427131652832e-01,8.408240675926208496e-01
6.783843636512756348e-01,8.144725561141967773e-01,8.356462717056274414e-01
6.818190813064575195e-01,8.142803907394409180e-01,8.337250947952270508e-01
6.826728582382202148e-01,8.119615912437438965e-01,8.326120972633361816e-01
6.763774752616882324e-01,8.088999986648559570e-01,8.300232887268066406e-01
6.650606393814086914e-01,8.057751059532165527e-01,8.249015808105468750e-01
6.773115992546081543e-01,8.148055672645568848e-01,8.320151567459106445e-01
6.736599206924438477e-01,8.167027235031127930e-01,8.320049643516540527e-01
6.609501838684082031e-01,7.993037104606628418e-01,8.174428939819335938e-01
6.531050801277160645e-01,7.954577803611755371e-01,8.153993487358093262e-01
6.534277796745300293e-01,7.990181446075439453e-01,8.180951476097106934e-01
6.470946669578552246e-01,7.927713394165039062e-01,8.161617517471313477e-01
6.528282761573791504e-01,7.872363328933715820e-01,8.117653727531433105e-01
6.427789926528930664e-01,7.818704843521118164e-01,8.040303587913513184e-01
6.394333243370056152e-01,7.779319882392883301e-01,7.987340092658996582e-01
6.358548998832702637e-01,7.795044183731079102e-01,7.997363209724426270e-01
6.344545483589172363e-01,7.768685221672058105e-01,7.975068092346191406e-01
6.377168893814086914e-01,7.767077088356018066e-01,7.916240692138671875e-01
6.198517680168151855e-01,7.700043916702270508e-01,7.899939417839050293e-01
6.297326087951660156e-01,7.712609767913818359e-01,7.870521545410156250e-01
6.277730464935302734e-01,7.698265910148620605e-01,7.892150878906250000e-01
6.312190890312194824e-01,7.685000300407409668e-01,7.918307781219482422e-01
6.211186051368713379e-01,7.653480172157287598e-01,7.866867780685424805e-01
6.197504401206970215e-01,7.661408185958862305e-01,7.825373411178588867e-01
6.164436936378479004e-01,7.610260248184204102e-01,7.804850935935974121e-01
6.156958937644958496e-01,7.610555887222290039e-01,7.791451215744018555e-01
6.110303401947021484e-01,7.560314536094665527e-01,7.740445137023925781e-01
6.209650039672851562e-01,7.530717253684997559e-01,7.737253904342651367e-01
6.158012151718139648e-01,7.575077414512634277e-01,7.745997905731201172e-01
6.122387647628784180e-01,7.556879520416259766e-01,7.711635828018188477e-01
6.200885772705078125e-01,7.577669620513916016e-01,7.724885344505310059e-01
6.025774478912353516e-01,7.504030466079711914e-01,7.668051719665527344e-01
6.105872988700866699e-01,7.594013810157775879e-01,7.716730833053588867e-01
5.992362499237060547e-01,7.465581297874450684e-01,7.638812065124511719e-01
6.122117638587951660e-01,7.495211958885192871e-01,7.686529755592346191e-01
5.997616648674011230e-01,7.457790970802307129e-01,7.625486254692077637e-01
6.010882258415222168e-01,7.465026378631591797e-01,7.604441642761230469e-01
6.075558066368103027e-01,7.507184147834777832e-01,7.640932798385620117e-01
6.014425158500671387e-01,7.424674034118652344e-01,7.596575617790222168e-01
5.935091376304626465e-01,7.371136546134948730e-01,7.530557513236999512e-01
5.967023968696594238e-01,7.423475384712219238e-01,7.565884590148925781e-01
5.885478854179382324e-01,7.391048073768615723e-01,7.525507807731628418e-01
5.897386074066162109e-01,7.390237450599670410e-01,7.527781128883361816e-01
5.947198271751403809e-01,7.355498671531677246e-01,7.484015822410583496e-01
5.837354660034179688e-01,7.313312292098999023e-01,7.447843551635742188e-01
5.888878703117370605e-01,7.298520803451538086e-01,7.431114315986633301e-01
5.895388722419738770e-01,7.311502695083618164e-01,7.436723709106445312e-01
5.858460664749145508e-01,7.266191840171813965e-01,7.453665733337402344e-01
5.816990137100219727e-01,7.341238856315612793e-01,7.489482760429382324e-01
5.780305862426757812e-01,7.230083346366882324e-01,7.365691661834716797e-01
5.862382054328918457e-01,7.279770374298095703e-01,7.444652318954467773e-01
5.887012481689453125e-01,7.277565598487854004e-01,7.453248500823974609e-01
5.824150443077087402e-01,7.276511192321777344e-01,7.407438158988952637e-01
5.719053149223327637e-01,7.181703448295593262e-01,7.298870682716369629e-01
5.804654955863952637e-01,7.174112200736999512e-01,7.327902317047119141e-01
5.763446688652038574e-01,7.238060235977172852e-01,7.354052066802978516e-01
5.804138779640197754e-01,7.214637398719787598e-01,7.350693941116333008e-01
5.784643292427062988e-01,7.167286276817321777e-01,7.314738035202026367e-01
5.731932520866394043e-01,7.111672163009643555e-01,7.264341711997985840e-01
5.748066306114196777e-01,7.129684686660766602e-01,7.278471589088439941e-01
5.746976137161254883e-01,7.141788601875305176e-01,7.279379367828369141e-01
5.814206004142761230e-01,7.133183479309082031e-01,7.266697287559509277e-01
5.741755962371826172e-01,7.144145965576171875e-01,7.268124818801879883e-01
5.663523077964782715e-01,7.070593833923339844e-01,7.229885458946228027e-01
5.701053738594055176e-01,7.040388584136962891e-01,7.247058153152465820e-01
5.736426711082458496e-01,7.144364118576049805e-01,7.268253564834594727e-01
5.686393380165100098e-01,7.092137932777404785e-01,7.219042778015136719e-01
5.738345980644226074e-01,7.079316377639770508e-01,7.219608426094055176e-01
5.709976553916931152e-01,7.105197310447692871e-01,7.196618914604187012e-01
5.633830428123474121e-01,7.072129249572753906e-01,7.185066938400268555e-01
5.664796233177185059e-01,7.051445841789245605e-01,7.189115881919860840e-01
5.710201263427734375e-01,7.050344347953796387e-01,7.182173728942871094e-01
5.763223767280578613e-01,7.067853212356567383e-01,7.197729349136352539e-01
5.694054365158081055e-01,7.032957077026367188e-01,7.131003141403198242e-01
5.699573159217834473e-01,7.063113451004028320e-01,7.150651812553405762e-01
5.592845082283020020e-01,6.964096426963806152e-01,7.082377076148986816e-01
5.639054179191589355e-01,7.001962065696716309e-01,7.091500163078308105e-01
5.660855174064636230e-01,6.950286030769348145e-01,7.094480991363525391e-01
5.590189099311828613e-01,6.906915903091430664e-01,6.997504234313964844e-01
5.578609704971313477e-01,6.919372081756591797e-01,7.001973986625671387e-01
5.504808425903320312e-01,6.860758066177368164e-01,6.949998140335083008e-01
5.527711510658264160e-01,6.809012889862060547e-01,6.952198743820190430e-01
5.626097917556762695e-01,6.890096664428710938e-01,7.003993391990661621e-01
5.659662485122680664e-01,6.890841126441955566e-01,7.014447450637817383e-01
5.634838938713073730e-01,6.845303773880004883e-01,6.951826214790344238e-01
5.454787611961364746e-01,6.792415380477905273e-01,6.880829930305480957e-01
5.469207167625427246e-01,6.747206449508666992e-01,6.871793270111083984e-01
5.493705868721008301e-01,6.747704148292541504e-01,6.860147118568420410e-01
5.536217689514160156e-01,6.777428388595581055e-01,6.893984675407409668e-01
5.509667396545410156e-01,6.732019782066345215e-01,6.875270605087280273e-01
5.565370321273803711e-01,6.738899350166320801e-01,6.834762692451477051e-01
5.507918596267700195e-01,6.694527864456176758e-01,6.821720600128173828e-01
5.513644814491271973e-01,6.683201193809509277e-01,6.802456974983215332e-01
5.500962138175964355e-01,6.707301735877990723e-01,6.782049536705017090e-01
5.470114946365356445e-01,6.659232378005981445e-01,6.751494407653808594e-01
5.517713427543640137e-01,6.716240048408508301e-01,6.796199083328247070e-01
5.468977689743041992e-01,6.648601293563842773e-01,6.750792264938354492e-01
5.557465553283691406e-01,6.728034615516662598e-01,6.827041506767272949e-01
5.468052625656127930e-01,6.622537374496459961e-01,6.722099781036376953e-01
5.464374423027038574e-01,6.617352366447448730e-01,6.708989739418029785e-01
5.505772829055786133e-01,6.666783690452575684e-01,6.749635338783264160e-01
5.550994277000427246e-01,6.667844653129577637e-01,6.761714816093444824e-01
5.490742325782775879e-01,6.610086560249328613e-01,6.692980527877807617e-01
5.501371026039123535e-01,6.635357737541198730e-01,6.712861657142639160e-01
5.433579087257385254e-01,6.590954661369323730e-01,6.661729216575622559e-01
5.488583445549011230e-01,6.577599644660949707e-01,6.677301526069641113e-01
5.464506149291992188e-01,6.586912870407104492e-01,6.667577624320983887e-01
5.426437258720397949e-01,6.593073606491088867e-01,6.661120057106018066e-01
5.530763268470764160e-01,6.577162742614746094e-01,6.695374846458435059e-01
5.452030897140502930e-01,6.568413972854614258e-01,6.632830500602722168e-01
5.459364056587219238e-01,6.558850407600402832e-01,6.639820337295532227e-01
5.432205796241760254e-01,6.535091996192932129e-01,6.600325107574462891e-01
5.472442507743835449e-01,6.523412466049194336e-01,6.606903076171875000e-01
5.504663586616516113e-01,6.462529301643371582e-01,6.583620309829711914e-01
5.388594865798950195e-01,6.471019983291625977e-01,6.537209749221801758e-01
5.396301150321960449e-01,6.469487547874450684e-01,6.553292274475097656e-01
5.410978198051452637e-01,6.454473733901977539e-01,6.539952158927917480e-01
5.466858148574829102e-01,6.465998888015747070e-01,6.558494567871093750e-01
5.380367636680603027e-01,6.390320658683776855e-01,6.454048752784729004e-01
5.368111729621887207e-01,6.354765295982360840e-01,6.481359601020812988e-01
5.435708165168762207e-01,6.409161090850830078e-01,6.504977345466613770e-01
5.375183820724487305e-01,6.345713734626770020e-01,6.457496881484985352e-01
5.443124771118164062e-01,6.395149827003479004e-01,6.489858031272888184e-01
5.357000231742858887e-01,6.309037804603576660e-01,6.411682963371276855e-01
5.368763804435729980e-01,6.318348646163940430e-01,6.422889232635498047e-01
5.411918759346008301e-01,6.356114745140075684e-01,6.446975469589233398e-01
5.331956148147583008e-01,6.343461275100708008e-01,6.417357921600341797e-01
5.358719229698181152e-01,6.353615522384643555e-01,6.439278125762939453e-01
5.366542339324951172e-01,6.372094154357910156e-01,6.396701335906982422e-01
5.288843512535095215e-01,6.280691623687744141e-01,6.345322728157043457e-01
5.248154401779174805e-01,6.247777342796325684e-01,6.308460831642150879e-01
5.273067951202392578e-01,6.293960213661193848e-01,6.347721219062805176e-01
5.331330895423889160e-01,6.232783794403076172e-01,6.334897279739379883e-01
5.269530415534973145e-01,6.221094131469726562e-01,6.296740174293518066e-01
5.254574418067932129e-01,6.204121112823486328e-01,6.263409852981567383e-01
5.278978943824768066e-01,6.267037391662597656e-01,6.307933926582336426e-01
5.227683782577514648e-01,6.191323399543762207e-01,6.211882829666137695e-01
5.274028182029724121e-01,6.254432797431945801e-01,6.312604546546936035e-01
5.185223817825317383e-01,6.130297183990478516e-01,6.182679533958435059e-01
5.263518095016479492e-01,6.204776167869567871e-01,6.246406435966491699e-01
5.240392088890075684e-01,6.201978325843811035e-01,6.273003220558166504e-01
5.212233662605285645e-01,6.137706637382507324e-01,6.218970417976379395e-01
5.239471197128295898e-01,6.190131306648254395e-01,6.230843663215637207e-01
5.236043930053710938e-01,6.178002953529357910e-01,6.241604089736938477e-01
5.178596973419189453e-01,6.126977205276489258e-01,6.138509511947631836e-01
5.172505974769592285e-01,6.172783970832824707e-01,6.189608573913574219e-01
5.163212418556213379e-01,6.112412810325622559e-01,6.139005422592163086e-01
5.157062411308288574e-01,6.127982735633850098e-01,6.143160462379455566e-01
5.187301039695739746e-01,6.057327985763549805e-01,6.122072339057922363e-01
5.169582366943359375e-01,6.113339662551879883e-01,6.167281866073608398e-01
5.143514871597290039e-01,6.066127419471740723e-01,6.114731431007385254e-01
5.157732963562011719e-01,6.076346039772033691e-01,6.121623516082763672e-01
5.147919058799743652e-01,6.078910827636718750e-01,6.109171509742736816e-01
5.046092867851257324e-01,5.980440974235534668e-01,6.048028469085693359e-01
5.058942437171936035e-01,5.961636304855346680e-01,6.005907058715820312e-01
5.118799209594726562e-01,5.989747047424316406e-01,6.040252447128295898e-01
5.045849084854125977e-01,5.939900875091552734e-01,5.992272496223449707e-01
5.005752444267272949e-01,5.964772105216979980e-01,5.980688929557800293e-01
5.049577355384826660e-01,5.940573811531066895e-01,6.007378101348876953e-01
5.018337965011596680e-01,5.938846468925476074e-01,5.958931446075439453e-01
5.009713172912597656e-01,5.901203155517578125e-01,5.919917225837707520e-01
4.965904057025909424e-01,5.889324545860290527e-01,5.902147889137268066e-01
5.005448460578918457e-01,5.897057056427001953e-01,5.943860411643981934e-01
5.048031806945800781e-01,5.942844152450561523e-01,5.968747735023498535e-01
4.952861070632934570e-01,5.887144207954406738e-01,5.911403298377990723e-01
4.941366612911224365e-01,5.796081423759460449e-01,5.877291560173034668e-01
4.973976612091064453e-01,5.838264226913452148e-01,5.890941023826599121e-01
4.946379959583282471e-01,5.780007243156433105e-01,5.828101634979248047e-01
4.922713935375213623e-01,5.748273134231567383e-01,5.815436244010925293e-01
4.867951869964599609e-01,5.753027200698852539e-01,5.784345865249633789e-01
4.874589741230010986e-01,5.762733817100524902e-01,5.800637602806091309e-01
4.761137962341308594e-01,5.689850449562072754e-01,5.698183774948120117e-01
4.817841053009033203e-01,5.704326629638671875e-01,5.707156658172607422e-01
4.881107509136199951e-01,5.644482374191284180e-01,5.681456327438354492e-01
4.814973175525665283e-01,5.635674595832824707e-01,5.674539804458618164e-01
4.717030823230743408e-01,5.553794503211975098e-01,5.613195300102233887e-01
4.774187803268432617e-01,5.569393038749694824e-01,5.604773759841918945e-01
4.744566380977630615e-01,5.561656355857849121e-01,5.608102083206176758e-01
4.767308831214904785e-01,5.610662102699279785e-01,5.633555650711059570e-01
4.696919322013854980e-01,5.498644709587097168e-01,5.549302101135253906e-01
4.735411405563354492e-01,5.588966608047485352e-01,5.599529743194580078e-01
4.627932012081146240e-01,5.506009459495544434e-01,5.497435927391052246e-01
4.669161736965179443e-01,5.518128275871276855e-01,5.533735752105712891e-01
4.565786719322204590e-01,5.395457148551940918e-01,5.411972403526306152e-01
4.593558311462402344e-01,5.359273552894592285e-01,5.419453978538513184e-01
4.560596048831939697e-01,5.370862483978271484e-01,5.414541363716125488e-01
4.564515650272369385e-01,5.363324880599975586e-01,5.379275679588317871e-01
4.495362937450408936e-01,5.213379859924316406e-01,5.305379033088684082e-01
4.470437765121459961e-01,5.278555154800415039e-01,5.279256105422973633e-01
4.437877535820007324e-01,5.247822999954223633e-01,5.273841023445129395e-01
4.501380622386932373e-01,5.217965245246887207e-01,5.284709334373474121e-01
4.438186585903167725e-01,5.199034214019775391e-01,5.243382453918457031e-01
4.407294988632202148e-01,5.127187967300415039e-01,5.189019441604614258e-01
4.364858269691467285e-01,5.164755582809448242e-01,5.150863528251647949e-01
4.351051151752471924e-01,5.146807432174682617e-01,5.136719346046447754e-01
4.293833971023559570e-01,5.075824856758117676e-01,5.091302394866943359e-01
4.264496862888336182e-01,5.054082274436950684e-01,5.045372843742370605e-01
4.311850666999816895e-01,4.998997747898101807e-01,5.047510862350463867e-01
4.283845126628875732e-01,4.967284500598907471e-01,5.012703537940979004e-01
4.203689694404602051e-01,4.914346337318420410e-01,4.975284039974212646e-01
4.176323115825653076e-01,4.920662641525268555e-01,4.960952103137969971e-01
4.162268936634063721e-01,4.939822852611541748e-01,4.936168789863586426e-01
4.148044288158416748e-01,4.898601174354553223e-01,4.935487508773803711e-01
4.122129678726196289e-01,4.841164350509643555e-01,4.860530793666839600e-01
4.071015417575836182e-01,4.749683737754821777e-01,4.828884005546569824e-01
4.020698666572570801e-01,4.726155102252960205e-01,4.753822982311248779e-01
4.009107947349548340e-01,4.742826223373413086e-01,4.763508439064025879e-01
4.028509259223937988e-01,4.758512377738952637e-01,4.764896929264068604e-01
3.948408365249633789e-01,4.689210057258605957e-01,4.707846343517303467e-01
3.918342590332031250e-01,4.593165516853332520e-01,4.673916101455688477e-01
3.909697830677032471e-01,4.619198441505432129e-01,4.602233171463012695e-01
3.893501758575439453e-01,4.652616381645202637e-01,4.649050235748291016e-01
3.798841536045074463e-01,4.529629349708557129e-01,4.521893560886383057e-01
3.842673003673553467e-01,4.528284370899200439e-01,4.543182849884033203e-01
3.803043663501739502e-01,4.492188096046447754e-01,4.528321325778961182e-01
3.824914395809173584e-01,4.455193281173706055e-01,4.423609972000122070e-01
3.723584413528442383e-01,4.422909915447235107e-01,4.403258562088012695e-01
3.740851581096649170e-01,4.360503852367401123e-01,4.387108385562896729e-01
3.712671995162963867e-01,4.319008290767669678e-01,4.355748295783996582e-01
3.647872507572174072e-01,4.292576014995574951e-01,4.328834414482116699e-01
3.634918928146362305e-01,4.269930422306060791e-01,4.307712316513061523e-01
3.625564873218536377e-01,4.275507628917694092e-01,4.319015443325042725e-01
3.486034274101257324e-01,4.149949252605438232e-01,4.181608557701110840e-01
3.558539152145385742e-01,4.169075787067413330e-01,4.208975136280059814e-01
3.480152785778045654e-01,4.146474599838256836e-01,4.122524559497833252e-01
3.428559005260467529e-01,3.994540572166442871e-01,4.067741632461547852e-01
3.461208343505859375e-01,4.072971343994140625e-01,4.056601524353027344e-01
3.344052135944366455e-01,3.977774977684020996e-01,3.948576748371124268e-01
3.319031596183776855e-01,3.984588086605072021e-01,3.987575471401214600e-01
3.309355676174163818e-01,3.881484866142272949e-01,3.919402062892913818e-01
3.303677141666412354e-01,3.915196061134338379e-01,3.887641727924346924e-01
3.253121972084045410e-01,3.839408755302429199e-01,3.874334394931793213e-01
3.228864967823028564e-01,3.825230300426483154e-01,3.831056356430053711e-01
3.134302794933319092e-01,3.746014535427093506e-01,3.745443522930145264e-01
3.167394399642944336e-01,3.782990276813507080e-01,3.760176301002502441e-01
3.108808100223541260e-01,3.781713247299194336e-01,3.683439791202545166e-01
3.050900399684906006e-01,3.758324980735778809e-01,3.705894947052001953e-01
3.036266863346099854e-01,3.661251664161682129e-01,3.658989667892456055e-01
2.962333559989929199e-01,3.673593103885650635e-01,3.637227714061737061e-01
3.019393980503082275e-01,3.574350178241729736e-01,3.612776100635528564e-01
2.907481491565704346e-01,3.561585545539855957e-01,3.521801829338073730e-01
2.941910326480865479e-01,3.442558646202087402e-01,3.467707037925720215e-01
2.983521819114685059e-01,3.501304388046264648e-01,3.537757098674774170e-01
2.869954705238342285e-01,3.469370901584625244e-01,3.404463231563568115e-01
2.804701030254364014e-01,3.415156304836273193e-01,3.436798155307769775e-01
2.805216312408447266e-01,3.401581943035125732e-01,3.379539847373962402e-01
2.791718542575836182e-01,3.404887318611145020e-01,3.358728885650634766e-01
2.753655612468719482e-01,3.365403711795806885e-01,3.298810720443725586e-01
2.781576216220855713e-01,3.342562317848205566e-01,3.336469233036041260e-01
2.667817175388336182e-01,3.256844878196716309e-01,3.255162239074707031e-01
2.596680223941802979e-01,3.221699297428131104e-01,3.181204795837402344e-01
2.614833712577819824e-01,3.238739967346191406e-01,3.178090155124664307e-01
2.607380151748657227e-01,3.226026296615600586e-01,3.146633505821228027e-01
2.537676692008972168e-01,3.194439709186553955e-01,3.123115599155426025e-01
2.456271052360534668e-01,3.112363219261169434e-01,3.054307401180267334e-01
2.418314963579177856e-01,3.052790462970733643e-01,3.003670573234558105e-01
2.395870238542556763e-01,3.086010515689849854e-01,2.942940592765808105e-01
2.347066104412078857e-01,3.044874966144561768e-01,2.911670506000518799e-01
2.295814454555511475e-01,3.055401444435119629e-01,2.865020930767059326e-01
2.204910516738891602e-01,3.009228706359863281e-01,2.830086648464202881e-01
2.256066203117370605e-01,2.970150411128997803e-01,2.828315198421478271e-01
2.233399748802185059e-01,2.992616593837738037e-01,2.850826084613800049e-01
2.169894874095916748e-01,2.926949858665466309e-01,2.776681780815124512e-01
2.166182100772857666e-01,2.957499921321868896e-01,2.803056538105010986e-01
2.107422798871994019e-01,2.882033884525299072e-01,2.713497579097747803e-01
2.016446888446807861e-01,2.879459857940673828e-01,2.662481665611267090e-01
2.034589499235153198e-01,2.865910530090332031e-01,2.654828131198883057e-01
1.941992044448852539e-01,2.842473089694976807e-01,2.677210569381713867e-01
2.035813480615615845e-01,2.876060009002685547e-01,2.661454975605010986e-01
1.959922760725021362e-01,2.804234325885772705e-01,2.659592926502227783e-01
1.884253472089767456e-01,2.775177657604217529e-01,2.554969191551208496e-01
1.847936660051345825e-01,2.785968184471130371e-01,2.517317831516265869e-01
1.790027320384979248e-01,2.790729701519012451e-01,2.490984648466110229e-01
1.724808663129806519e-01,2.727862894535064697e-01,2.448344081640243530e-01
1.767893880605697632e-01,2.688959836959838867e-01,2.501136660575866699e-01
1.701524406671524048e-01,2.734452486038208008e-01,2.369880676269531250e-01
1.667836457490921021e-01,2.742636203765869141e-01,2.430198192596435547e-01
1.614375710487365723e-01,2.762638032436370850e-01,2.452408671379089355e-01
1.580801010131835938e-01,2.680320739746093750e-01,2.348650842905044556e-01
1.535899937152862549e-01,2.702270448207855225e-01,2.361472845077514648e-01
1.495320796966552734e-01,2.635409832000732422e-01,2.365639805793762207e-01
1.446617841720581055e-01,2.687133550643920898e-01,2.307700365781784058e-01
1.463940292596817017e-01,2.724139988422393799e-01,2.347301691770553589e-01
1.375343799591064453e-01,2.671110630035400391e-01,2.292028218507766724e-01
1.408236473798751831e-01,2.723030745983123779e-01,2.283096462488174438e-01
1.341216415166854858e-01,2.666663825511932373e-01,2.265531569719314575e-01
1.359166651964187622e-01,2.660636603832244873e-01,2.240262180566787720e-01
1.341789215803146362e-01,2.647624611854553223e-01,2.231857925653457642e-01
1.253843754529953003e-01,2.686274647712707520e-01,2.163672894239425659e-01
1.272315382957458496e-01,2.626105546951293945e-01,2.202181965112686157e-01
1.216442510485649109e-01,2.674482166767120361e-01,2.186384052038192749e-01
1.155158281326293945e-01,2.631188333034515381e-01,2.176696658134460449e-01
1.140108779072761536e-01,2.672199904918670654e-01,2.194086015224456787e-01
1.129683852195739746e-01,2.721055150032043457e-01,2.169906497001647949e-01
1.051672697067260742e-01,2.714870572090148926e-01,2.168078124523162842e-01
9.834049642086029053e-02,2.668648660182952881e-01,2.076707333326339722e-01
9.358044713735580444e-02,2.724250257015228271e-01,2.074133455753326416e-01
8.907341957092285156e-02,2.710136473178863525e-01,2.111960947513580322e-01
9.253224730491638184e-02,2.773452103137969971e-01,2.110085785388946533e-01
9.242729097604751587e-02,2.753608226776123047e-01,2.114053666591644287e-01
8.831308037042617798e-02,2.782104015350341797e-01,2.096501588821411133e-01
8.412665128707885742e-02,2.737707793712615967e-01,2.106769829988479614e-01
8.364864438772201538e-02,2.767911851406097412e-01,2.066616117954254150e-01
7.866495102643966675e-02,2.753586769104003906e-01,2.074985057115554810e-01
7.396349310874938965e-02,2.776645720005035400e-01,2.095108777284622192e-01
7.803165167570114136e-02,2.780756354331970215e-01,2.071550637483596802e-01
7.073426991701126099e-02,2.819753587245941162e-01,2.126390188932418823e-01
7.047443091869354248e-02,2.840479612350463867e-01,2.101353406906127930e-01
7.353501021862030029e-02,2.843703925609588623e-01,2.116317451000213623e-01
6.320270895957946777e-02,2.820344567298889160e-01,2.072203159332275391e-01
6.788915395736694336e-02,2.861604690551757812e-01,2.016960829496383667e-01
5.844179913401603699e-02,2.925925254821777344e-01,2.055183947086334229e-01
5.245542526245117188e-02,2.902294099330902100e-01,1.999816596508026123e-01
5.454236641526222229e-02,2.909771203994750977e-01,2.001707255840301514e-01
4.992191866040229797e-02,2.976880669593811035e-01,2.050392478704452515e-01
4.424821212887763977e-02,2.985821962356567383e-01,2.090535163879394531e-01
4.766665771603584290e-02,2.961780130863189697e-01,2.072620540857315063e-01
4.757907241582870483e-02,3.026798367500305176e-01,2.063888907432556152e-01
4.966919496655464172e-02,3.015211522579193115e-01,2.090644091367721558e-01
4.052533954381942749e-02,3.036464154720306396e-01,2.098224163055419922e-01
4.016853868961334229e-02,3.065173029899597168e-01,2.031411677598953247e-01
3.866244107484817505e-02,3.065978884696960449e-01,1.986591368913650513e-01
3.879436850547790527e-02,3.145260214805603027e-01,2.074229270219802856e-01
3.710727766156196594e-02,3.133578002452850342e-01,2.051418721675872803e-01
2.962204813957214355e-02,3.139723241329193115e-01,2.026544064283370972e-01
3.376666083931922913e-02,3.122710287570953369e-01,2.059717774391174316e-01
3.055802732706069946e-02,3.222763538360595703e-01,2.063040733337402344e-01
3.041387349367141724e-02,3.192248642444610596e-01,2.001955211162567139e-01
3.035084716975688934e-02,3.178705871105194092e-01,1.973885595798492432e-01
2.668839134275913239e-02,3.251734972000122070e-01,1.988256275653839111e-01
2.705289982259273529e-02,3.247295022010803223e-01,2.049365192651748657e-01
2.613445743918418884e-02,3.314439654350280762e-01,2.077283114194869995e-01
1.790816336870193481e-02,3.236672580242156982e-01,2.057635188102722168e-01
2.339206449687480927e-02,3.333625793457031250e-01,2.073260545730590820e-01
1.787392422556877136e-02,3.353783488273620605e-01,2.070109546184539795e-01
1.454968657344579697e-02,3.343509733676910400e-01,2.009338289499282837e-01
1.610435359179973602e-02,3.317487239837646484e-01,2.066812664270401001e-01
2.180081978440284729e-02,3.340697586536407471e-01,2.048789262771606445e-01
2.304529771208763123e-02,3.376699388027191162e-01,2.020482420921325684e-01
1.682953722774982452e-02,3.404682278633117676e-01,2.054775357246398926e-01
2.112701535224914551e-02,3.377465009689331055e-01,2.016722112894058228e-01
2.158057689666748047e-02,3.423535823822021484e-01,2.022298574447631836e-01
1.753802597522735596e-02,3.419210016727447510e-01,1.982533484697341919e-01
1.814105361700057983e-02,3.442820608615875244e-01,2.029275894165039062e-01
2.196991629898548126e-02,3.505935668945312500e-01,1.976780891418457031e-01
1.670233719050884247e-02,3.443666696548461914e-01,2.015734910964965820e-01
1.906862296164035797e-02,3.457068204879760742e-01,2.018553167581558228e-01
2.242068015038967133e-02,3.420256078243255615e-01,1.971595585346221924e-01
1.867087744176387787e-02,3.532846570014953613e-01,2.014132142066955566e-01
2.287907153367996216e-02,3.491996228694915771e-01,2.015363872051239014e-01
1.584761962294578552e-02,3.520912230014801025e-01,2.010370492935180664e-01
1.976346410810947418e-02,3.495496213436126709e-01,2.064441293478012085e-01
2.279446646571159363e-02,3.619615137577056885e-01,2.014725506305694580e-01
1.817780360579490662e-02,3.668178319931030273e-01,1.958039700984954834e-01
2.176753245294094086e-02,3.604719340801239014e-01,1.989340782165527344e-01
2.121272310614585876e-02,3.556179404258728027e-01,1.946144998073577881e-01
1.769866421818733215e-02,3.552047610282897949e-01,2.003131359815597534e-01
1.716063916683197021e-02,3.617652654647827148e-01,1.890684366226196289e-01
1.779068447649478912e-02,3.564121127128601074e-01,1.999040991067886353e-01
2.000183984637260437e-02,3.625420033931732178e-01,1.873728483915328979e-01
1.806926727294921875e-02,3.647459745407104492e-01,1.933216005563735962e-01
2.408954501152038574e-02,3.706650137901306152e-01,1.997770220041275024e-01
1.827767863869667053e-02,3.647508323192596436e-01,1.909031271934509277e-01
2.178934961557388306e-02,3.660622239112854004e-01,1.954483985900878906e-01
2.230953611433506012e-02,3.661669492721557617e-01,1.941998153924942017e-01
1.821992360055446625e-02,3.659465014934539795e-01,1.956235468387603760e-01
2.412720583379268646e-02,3.693667948246002197e-01,1.950752586126327515e-01
2.472490631043910980e-02,3.728101253509521484e-01,1.965450644493103027e-01
2.269481308758258820e-02,3.753517270088195801e-01,1.971668750047683716e-01
2.646407857537269592e-02,3.742520809173583984e-01,1.962697505950927734e-01
2.564390189945697784e-02,3.683488965034484863e-01,1.947489678859710693e-01
2.635864168405532837e-02,3.766936957836151123e-01,1.957309693098068237e-01
3.265619277954101562e-02,3.764803111553192139e-01,1.958805024623870850e-01
2.648902311921119690e-02,3.744870424270629883e-01,1.974075287580490112e-01
3.686425089836120605e-02,3.751768469810485840e-01,1.893076151609420776e-01
2.947785891592502594e-02,3.714374005794525146e-01,1.938901394605636597e-01
3.770296648144721985e-02,3.858587145805358887e-01,1.927467435598373413e-01
3.793838247656822205e-02,3.802131712436676025e-01,1.904776841402053833e-01
3.078175894916057587e-02,3.875878751277923584e-01,1.887392699718475342e-01
3.764924407005310059e-02,3.812778592109680176e-01,1.925087124109268188e-01
4.175334423780441284e-02,3.824765384197235107e-01,1.944628953933715820e-01
3.590314462780952454e-02,3.867050111293792725e-01,1.894373446702957153e-01
3.273723646998405457e-02,3.795857131481170654e-01,1.911153644323348999e-01
4.301104694604873657e-02,3.846500217914581299e-01,1.915239393711090088e-01
3.515313193202018738e-02,3.847511410713195801e-01,1.886968761682510376e-01
4.155406728386878967e-02,3.860751092433929443e-01,1.989533752202987671e-01
3.917592763900756836e-02,3.874024748802185059e-01,1.941251754760742188e-01
4.516554996371269226e-02,3.884111940860748291e-01,1.912432163953781128e-01
4.048726707696914673e-02,3.893685340881347656e-01,2.020222097635269165e-01
4.280391335487365723e-02,3.837861418724060059e-01,1.957937031984329224e-01
4.011384770274162292e-02,3.964204192161560059e-01,1.903036832809448242e-01
4.932337254285812378e-02,3.885658681392669678e-01,1.862282305955886841e-01
4.508575797080993652e-02,3.853302299976348877e-01,1.887900680303573608e-01
5.045175179839134216e-02,3.875229954719543457e-01,1.911585032939910889e-01
4.894678294658660889e-02,3.810945153236389160e-01,1.871186494827270508e-01
4.938679933547973633e-02,3.957625627517700195e-01,1.848525404930114746e-01
5.156444013118743896e-02,3.951703310012817383e-01,1.922007203102111816e-01
4.989108070731163025e-02,3.991100192070007324e-01,1.894187182188034058e-01
4.769614711403846741e-02,3.880549073219299316e-01,1.951074749231338501e-01
4.867205023765563965e-02,3.870125412940979004e-01,1.914141327142715454e-01
4.966542497277259827e-02,4.031033217906951904e-01,1.902772635221481323e-01
5.738626047968864441e-02,4.001010358333587646e-01,1.848563551902770996e-01
5.092077702283859253e-02,3.929024636745452881e-01,1.851115524768829346e-01
5.304053053259849548e-02,3.928024470806121826e-01,1.889049857854843140e-01
4.588813334703445435e-02,3.979133665561676025e-01,1.880323439836502075e-01
5.114513635635375977e-02,3.977591395378112793e-01,1.906046122312545776e-01
5.244581028819084167e-02,4.001460969448089600e-01,1.888258755207061768e-01
5.174424499273300171e-02,3.921363353729248047e-01,1.890975981950759888e-01
5.648052319884300232e-02,3.915130198001861572e-01,1.940420269966125488e-01
5.647747963666915894e-02,4.062082171440124512e-01,1.865287572145462036e-01
5.940686538815498352e-02,4.120892286300659180e-01,1.861847192049026489e-01
5.560404434800148010e-02,4.062519371509552002e-01,1.841326504945755005e-01
5.679892003536224365e-02,4.059302806854248047e-01,1.880294680595397949e-01
5.704152584075927734e-02,3.935548663139343262e-01,1.850243210792541504e-01
5.855854973196983337e-02,4.181113839149475098e-01,1.811549365520477295e-01
6.100604683160781860e-02,4.290976822376251221e-01,1.858987212181091309e-01
6.195932999253273010e-02,4.139363169670104980e-01,1.852114051580429077e-01
5.790891125798225403e-02,4.055327177047729492e-01,1.796314567327499390e-01
6.305391341447830200e-02,4.036294817924499512e-01,1.815645098686218262e-01
6.147005781531333923e-02,4.402120113372802734e-01,1.843443214893341064e-01
6.195381283760070801e-02,4.415971040725708008e-01,1.867441087961196899e-01
6.111344322562217712e-02,4.472248852252960205e-01,1.824966222047805786e-01
5.802937224507331848e-02,3.925549089908599854e-01,1.826302856206893921e-01


==> FigureC8/crc_hist.txt <==
x,y
0.000426,-1.864738
0.000851,-1.817745
0.001277,-1.770752
0.001277,-1.723759
0.000851,-1.676767
0.003405,-1.629774
0.002554,-1.582781
0.004682,-1.535788
0.004894,-1.488796
0.006171,-1.441803
0.009789,-1.394810
0.010853,-1.347818
0.012342,-1.300825
0.017662,-1.253832
0.027025,-1.206839
0.027451,-1.159847
0.041921,-1.112854
0.055966,-1.065861
0.072777,-1.018868
0.094270,-0.971876
0.119380,-0.924883
0.153428,-0.877890
0.185348,-0.830897
0.219183,-0.783905
0.275787,-0.736912
0.307494,-0.689919
0.376867,-0.642926
0.451134,-0.595934
0.502418,-0.548941
0.552426,-0.501948
0.601369,-0.454956
0.678190,-0.407963
0.723303,-0.360970
0.775652,-0.313977
0.840555,-0.266985
0.860984,-0.219992
0.866517,-0.172999
0.842471,-0.126006
0.874603,-0.079014
0.825234,-0.032021
0.826936,0.014972
0.790760,0.061965
0.790335,0.108957
0.720324,0.155950
0.708620,0.202943
0.655207,0.249936
0.608818,0.296928
0.567109,0.343921
0.507738,0.390914
0.473477,0.437906
0.424747,0.484899
0.385804,0.531892
0.337925,0.578885
0.296003,0.625877
0.264509,0.672870
0.209607,0.719863
0.182794,0.766856
0.163217,0.813848
0.138106,0.860841
0.112783,0.907834
0.104697,0.954827
0.084481,1.001819
0.076608,1.048812
0.061286,1.095805
0.049582,1.142798
0.042560,1.189790
0.035537,1.236783
0.031707,1.283776
0.025961,1.330768
0.019365,1.377761
0.021067,1.424754
0.017237,1.471747
0.014470,1.518739
0.014045,1.565732
0.012130,1.612725
0.009150,1.659718
0.009150,1.706710
0.008086,1.753703
0.006384,1.800696
0.006810,1.847689
0.005746,1.894681
0.004043,1.941674
0.005746,1.988667
0.002554,2.035660
0.002979,2.082652
0.002979,2.129645
0.002128,2.176638
0.001702,2.223630
0.002128,2.270623
0.001064,2.317616
0.001064,2.364609
0.000638,2.411602
0.001064,2.458594
0.000426,2.505587
0.000000,2.552580
0.000213,2.599572
0.000426,2.646565
0.000426,2.693558
0.000426,2.740551
0.000213,2.787543


==> FigureC8/crc_isonet_hist.txt <==
x,y
0.000715,-1.762750
0.000000,-1.720783
0.000477,-1.678815
0.000238,-1.636847
0.000238,-1.594880
0.000715,-1.552912
0.001906,-1.510944
0.001430,-1.468977
0.000477,-1.427009
0.002383,-1.385041
0.003336,-1.343074
0.006195,-1.301106
0.007387,-1.259138
0.009055,-1.217171
0.009769,-1.175203
0.017633,-1.133235
0.023351,-1.091268
0.037172,-1.049300
0.040031,-1.007332
0.049562,-0.965365
0.066003,-0.923397
0.076249,-0.881429
0.116756,-0.839462
0.127956,-0.797494
0.157026,-0.755526
0.183713,-0.713559
0.250669,-0.671591
0.287364,-0.629623
0.351938,-0.587656
0.409363,-0.545688
0.496096,-0.503720
0.578302,-0.461753
0.671945,-0.419785
0.748433,-0.377817
0.819440,-0.335850
0.882108,-0.293882
0.925951,-0.251914
0.955736,-0.209947
1.010063,-0.167979
1.028173,-0.126011
1.051285,-0.084044
0.999103,-0.042076
0.992192,-0.000108
0.957642,0.041859
0.926666,0.083827
0.898072,0.125795
0.822061,0.167762
0.769402,0.209730
0.739379,0.251698
0.689579,0.293665
0.625005,0.335633
0.580209,0.377601
0.508963,0.419568
0.459163,0.461536
0.416987,0.503504
0.337879,0.545471
0.268064,0.587439
0.237087,0.629407
0.193482,0.671374
0.154166,0.713342
0.132006,0.755310
0.103175,0.797277
0.090784,0.839245
0.074343,0.881213
0.061476,0.923180
0.050992,0.965148
0.036218,1.007116
0.039078,1.049083
0.034550,1.091051
0.031453,1.133019
0.026687,1.174986
0.019539,1.216954
0.020254,1.258922
0.017156,1.300889
0.013582,1.342857
0.013820,1.384825
0.012391,1.426792
0.010484,1.468760
0.007625,1.510728
0.006910,1.552695
0.007387,1.594663
0.005480,1.636631
0.005719,1.678598
0.004766,1.720566
0.003098,1.762534
0.001906,1.804501
0.001668,1.846469
0.003336,1.888437
0.001430,1.930404
0.002383,1.972372
0.001191,2.014339
0.000953,2.056307
0.001430,2.098275
0.000477,2.140243
0.000715,2.182210
0.000953,2.224178
0.000000,2.266145
0.000238,2.308113
0.000000,2.350081
0.000477,2.392049


==> FigureC8/fbp_hist.txt <==
x,y
0.000108,-4.422761
0.000000,-4.330346
0.000108,-4.237931
0.000000,-4.145515
0.000325,-4.053100
0.000108,-3.960685
0.000541,-3.868270
0.000866,-3.775855
0.000866,-3.683439
0.002056,-3.591024
0.001731,-3.498609
0.002381,-3.406194
0.002272,-3.313779
0.003679,-3.221364
0.002922,-3.128948
0.005519,-3.036533
0.005843,-2.944118
0.008765,-2.851703
0.013093,-2.759287
0.013959,-2.666872
0.017530,-2.574457
0.026511,-2.482042
0.025862,-2.389627
0.032246,-2.297211
0.045447,-2.204796
0.049018,-2.112381
0.061137,-2.019966
0.070118,-1.927551
0.079532,-1.835135
0.094681,-1.742720
0.115565,-1.650305
0.125629,-1.557890
0.143699,-1.465475
0.165341,-1.373060
0.192068,-1.280644
0.206892,-1.188229
0.229075,-1.095814
0.254828,-1.003399
0.268895,-0.910984
0.301574,-0.818568
0.302115,-0.726153
0.342584,-0.633738
0.347129,-0.541323
0.365632,-0.448908
0.373965,-0.356492
0.391602,-0.264077
0.384136,-0.171662
0.388140,-0.079247
0.393442,0.013168
0.379483,0.105584
0.385976,0.197999
0.377211,0.290414
0.364550,0.382829
0.346263,0.475244
0.329816,0.567660
0.303846,0.660075
0.286425,0.752490
0.269436,0.844905
0.241519,0.937320
0.224314,1.029736
0.204079,1.122151
0.175296,1.214566
0.162852,1.306981
0.135476,1.399396
0.122058,1.491812
0.105935,1.584227
0.087540,1.676642
0.080939,1.769057
0.067305,1.861472
0.059839,1.953887
0.047828,2.046303
0.041119,2.138718
0.031164,2.231133
0.025862,2.323548
0.019586,2.415963
0.020018,2.508379
0.015365,2.600794
0.012552,2.693209
0.009522,2.785624
0.006817,2.878039
0.004978,2.970455
0.004978,3.062870
0.002813,3.155285
0.002381,3.247700
0.001840,3.340115
0.001190,3.432531
0.001190,3.524946
0.000433,3.617361
0.000325,3.709776
0.000108,3.802191
0.000216,3.894607
0.000216,3.987022
0.000108,4.079437
0.000108,4.171852
0.000000,4.264267
0.000216,4.356682
0.000000,4.449098
0.000000,4.541513
0.000000,4.633928
0.000108,4.726343


==> FigureC8/ours_hist.txt <==
x,y
0.000216,-2.740234
0.000000,-2.694043
0.000000,-2.647852
0.000000,-2.601661
0.000000,-2.555470
0.000000,-2.509278
0.000000,-2.463087
0.000216,-2.416896
0.000000,-2.370704
0.000216,-2.324513
0.000216,-2.278322
0.000216,-2.232131
0.000433,-2.185940
0.000866,-2.139748
0.000649,-2.093557
0.000649,-2.047366
0.000866,-2.001174
0.000649,-1.954983
0.001948,-1.908792
0.000866,-1.862601
0.002598,-1.816410
0.002381,-1.770218
0.002381,-1.724027
0.003897,-1.677836
0.005412,-1.631645
0.004763,-1.585453
0.006928,-1.539262
0.008443,-1.493071
0.011258,-1.446880
0.012989,-1.400688
0.014938,-1.354497
0.018835,-1.308306
0.022732,-1.262115
0.023598,-1.215923
0.031391,-1.169732
0.043731,-1.123541
0.055205,-1.077350
0.062566,-1.031158
0.079885,-0.984967
0.093524,-0.938776
0.108029,-0.892585
0.140286,-0.846393
0.161719,-0.800202
0.201120,-0.754011
0.245284,-0.707820
0.283171,-0.661628
0.331231,-0.615437
0.389035,-0.569246
0.437096,-0.523055
0.495765,-0.476864
0.528455,-0.430672
0.624361,-0.384481
0.653371,-0.338290
0.716153,-0.292099
0.761616,-0.245907
0.828295,-0.199716
0.839337,-0.153525
0.916841,-0.107334
0.966633,-0.061142
0.970963,-0.014951
1.003870,0.031240
0.972695,0.077431
0.953211,0.123623
0.919655,0.169814
0.864450,0.216005
0.801667,0.262196
0.735637,0.308388
0.660731,0.354579
0.579547,0.400770
0.532135,0.446961
0.461127,0.493153
0.393148,0.539344
0.333180,0.585535
0.276892,0.631726
0.225801,0.677918
0.177306,0.724109
0.140286,0.770300
0.116039,0.816491
0.102833,0.862682
0.070360,0.908874
0.053473,0.955065
0.039618,1.001256
0.031175,1.047447
0.022948,1.093639
0.016886,1.139830
0.015371,1.186021
0.009959,1.232212
0.008443,1.278404
0.004546,1.324595
0.003031,1.370786
0.002814,1.416977
0.001299,1.463169
0.001515,1.509360
0.000866,1.555551
0.000649,1.601742
0.000433,1.647934
0.000866,1.694125
0.000000,1.740316
0.000000,1.786507
0.000433,1.832699


==> FigureC8/ours_wavelet_hist.txt <==
x,y
0.000196,-2.887604
0.000196,-2.836505
0.000000,-2.785407
0.000196,-2.734308
0.000196,-2.683210
0.000391,-2.632112
0.000391,-2.581013
0.000391,-2.529915
0.000196,-2.478817
0.000196,-2.427718
0.000196,-2.376620
0.000391,-2.325521
0.000979,-2.274423
0.000783,-2.223324
0.001370,-2.172226
0.001174,-2.121128
0.001174,-2.070029
0.001566,-2.018931
0.000391,-1.967832
0.002740,-1.916734
0.001761,-1.865636
0.003327,-1.814537
0.002544,-1.763439
0.004501,-1.712340
0.004305,-1.661242
0.005480,-1.610143
0.007437,-1.559045
0.008611,-1.507947
0.010959,-1.456848
0.015069,-1.405750
0.014482,-1.354651
0.018004,-1.303553
0.031312,-1.252455
0.034639,-1.201356
0.042076,-1.150258
0.054992,-1.099159
0.065560,-1.048061
0.085130,-0.996962
0.100786,-0.945864
0.128184,-0.894766
0.155582,-0.843667
0.192765,-0.792569
0.243452,-0.741470
0.283766,-0.690372
0.312730,-0.639274
0.380246,-0.588175
0.425258,-0.537077
0.485142,-0.485978
0.573208,-0.434880
0.624481,-0.383781
0.699826,-0.332683
0.753448,-0.281585
0.825075,-0.230486
0.842883,-0.179388
0.862845,-0.128289
0.904920,-0.077191
0.941125,-0.026093
0.909813,0.025006
0.906290,0.076104
0.860105,0.127203
0.818617,0.178301
0.780846,0.229399
0.728790,0.280498
0.638767,0.331596
0.586319,0.382695
0.541113,0.433793
0.459701,0.484892
0.382987,0.535990
0.323493,0.587088
0.282005,0.638187
0.224860,0.689285
0.201963,0.740384
0.144232,0.791482
0.124074,0.842580
0.109592,0.893679
0.088652,0.944777
0.066343,0.995876
0.049904,1.046974
0.042076,1.098073
0.031899,1.149171
0.027398,1.200269
0.020744,1.251368
0.014286,1.302466
0.012916,1.353565
0.009589,1.404663
0.005088,1.455761
0.003523,1.506860
0.003327,1.557958
0.003914,1.609057
0.001957,1.660155
0.002153,1.711253
0.000979,1.762352
0.000196,1.813450
0.000783,1.864549
0.000196,1.915647
0.000783,1.966745
0.000196,2.017844
0.000000,2.068942
0.000000,2.120041
0.000587,2.171139


==> FigureC8/ours_wavelet_icecream_hist.txt <==
x,y
0.000488,-1.280436
0.000000,-1.259964
0.000000,-1.239492
0.000488,-1.219019
0.000488,-1.198547
0.000488,-1.178075
0.001465,-1.157602
0.000977,-1.137130
0.000488,-1.116657
0.000977,-1.096185
0.000977,-1.075713
0.004885,-1.055241
0.001954,-1.034768
0.001465,-1.014296
0.001465,-0.993824
0.002442,-0.973351
0.000977,-0.952879
0.001954,-0.932406
0.002442,-0.911934
0.001954,-0.891462
0.001954,-0.870989
0.002442,-0.850517
0.001954,-0.830045
0.005373,-0.809572
0.002442,-0.789100
0.003908,-0.768628
0.003908,-0.748155
0.005862,-0.727683
0.005373,-0.707211
0.005373,-0.686738
0.005862,-0.666266
0.007815,-0.645794
0.005862,-0.625321
0.005373,-0.604849
0.011235,-0.584377
0.009769,-0.563904
0.008304,-0.543432
0.009769,-0.522960
0.013677,-0.502487
0.013677,-0.482015
0.014165,-0.461543
0.019050,-0.441070
0.022958,-0.420598
0.033704,-0.400126
0.043962,-0.379653
0.072781,-0.359181
0.129443,-0.338709
0.165101,-0.318236
0.257910,-0.297764
0.337039,-0.277292
0.501654,-0.256819
0.711201,-0.236347
0.955926,-0.215874
1.210905,-0.195402
1.534260,-0.174930
1.853237,-0.154457
2.180984,-0.133985
2.474565,-0.113513
2.701197,-0.093040
2.870710,-0.072568
2.959593,-0.052096
2.979149,-0.031623
2.867274,-0.011151
2.754944,0.009321
2.538554,0.029794
2.363669,0.050266
2.088189,0.070738
1.912819,0.091211
1.725259,0.111683
1.483949,0.132155
1.264636,0.152628
1.038471,0.173100
0.848952,0.193572
0.725367,0.214045
0.624259,0.234517
0.522658,0.254989
0.391747,0.275462
0.302848,0.295934
0.255466,0.316406
0.199294,0.336879
0.172427,0.357351
0.116255,0.377823
0.108927,0.398296
0.091831,0.418768
0.074735,0.439240
0.060081,0.459713
0.052754,0.480185
0.028819,0.500657
0.016608,0.521130
0.010258,0.541602
0.004885,0.562075
0.005373,0.582547
0.002442,0.603019
0.002442,0.623492
0.001954,0.643964
0.000488,0.664436
0.000977,0.684909
0.000000,0.705381
0.000488,0.725853
0.000488,0.746325


==> images_3/pytom_exp/lcc_values_tomo_100.txt <==
fbp,crc_iso,ours_wavelet,ours,icecream,ours_icr
0.384,0.438,0.431,0.445,0.425,0.444
0.360,0.436,0.426,0.438,0.421,0.441
0.354,0.418,0.426,0.427,0.420,0.432
0.353,0.414,0.417,0.424,0.415,0.430
0.351,0.400,0.417,0.421,0.412,0.429
0.349,0.400,0.417,0.420,0.403,0.425
0.344,0.400,0.414,0.417,0.396,0.424
0.343,0.397,0.410,0.407,0.396,0.422
0.343,0.396,0.405,0.407,0.395,0.419
0.341,0.395,0.399,0.404,0.395,0.417
0.340,0.392,0.399,0.403,0.394,0.411
0.340,0.390,0.398,0.402,0.394,0.409
0.340,0.388,0.397,0.402,0.393,0.407
0.338,0.388,0.391,0.402,0.389,0.406
0.337,0.385,0.391,0.397,0.389,0.403
0.336,0.385,0.390,0.396,0.386,0.402
0.336,0.383,0.389,0.394,0.384,0.401
0.332,0.383,0.388,0.394,0.381,0.397
0.331,0.379,0.388,0.392,0.381,0.396
0.331,0.379,0.387,0.391,0.381,0.395
0.329,0.378,0.387,0.391,0.378,0.395
0.328,0.377,0.385,0.390,0.374,0.394
0.327,0.377,0.385,0.390,0.373,0.392
0.327,0.376,0.384,0.390,0.372,0.392
0.324,0.376,0.380,0.389,0.371,0.390
0.322,0.375,0.377,0.384,0.368,0.390
0.321,0.373,0.375,0.382,0.367,0.389
0.321,0.373,0.374,0.382,0.365,0.388
0.320,0.373,0.373,0.379,0.365,0.387
0.320,0.369,0.373,0.378,0.363,0.387
0.319,0.365,0.372,0.377,0.362,0.385
0.319,0.364,0.371,0.376,0.362,0.382
0.319,0.363,0.370,0.376,0.361,0.382
0.317,0.363,0.369,0.374,0.360,0.378
0.317,0.363,0.367,0.372,0.360,0.378
0.317,0.363,0.366,0.370,0.360,0.378
0.317,0.362,0.366,0.370,0.359,0.377
0.314,0.361,0.365,0.369,0.358,0.377
0.310,0.361,0.365,0.368,0.358,0.377
0.310,0.360,0.363,0.368,0.357,0.375
0.310,0.360,0.362,0.367,0.357,0.374
0.306,0.357,0.361,0.364,0.357,0.374
0.306,0.354,0.358,0.363,0.355,0.373
0.305,0.354,0.356,0.361,0.354,0.373
0.305,0.354,0.356,0.358,0.353,0.373
0.303,0.353,0.355,0.357,0.353,0.372
0.302,0.349,0.354,0.357,0.352,0.372
0.301,0.349,0.353,0.357,0.351,0.370
0.301,0.346,0.352,0.355,0.351,0.368
0.301,0.344,0.352,0.354,0.350,0.366
0.298,0.344,0.350,0.354,0.349,0.366
0.297,0.343,0.350,0.354,0.349,0.365
0.296,0.342,0.348,0.353,0.349,0.364
0.296,0.342,0.348,0.352,0.348,0.363
0.296,0.341,0.347,0.352,0.348,0.362
0.295,0.340,0.347,0.352,0.348,0.361
0.295,0.340,0.347,0.351,0.346,0.361
0.295,0.339,0.346,0.351,0.344,0.361
0.295,0.339,0.346,0.348,0.344,0.360
0.294,0.339,0.346,0.348,0.343,0.359
0.293,0.338,0.346,0.347,0.343,0.358
0.291,0.337,0.345,0.346,0.342,0.357
0.291,0.337,0.344,0.346,0.342,0.357
0.291,0.337,0.343,0.346,0.341,0.356
0.290,0.335,0.343,0.346,0.341,0.355
0.289,0.335,0.343,0.346,0.340,0.355
0.289,0.334,0.342,0.344,0.340,0.353
0.286,0.334,0.342,0.342,0.339,0.353
0.285,0.333,0.341,0.341,0.339,0.352
0.285,0.333,0.341,0.341,0.338,0.351
0.283,0.333,0.340,0.340,0.338,0.351
0.283,0.331,0.339,0.340,0.338,0.351
0.282,0.331,0.336,0.340,0.338,0.351
0.281,0.330,0.335,0.339,0.338,0.350
0.280,0.330,0.335,0.338,0.337,0.350
0.279,0.330,0.333,0.337,0.337,0.350
0.279,0.329,0.332,0.336,0.337,0.350
0.279,0.329,0.332,0.335,0.336,0.348
0.278,0.329,0.331,0.333,0.335,0.348
0.278,0.328,0.331,0.333,0.335,0.348
0.278,0.328,0.330,0.332,0.335,0.348
0.277,0.328,0.329,0.331,0.335,0.347
0.277,0.328,0.328,0.331,0.335,0.347
0.276,0.327,0.328,0.330,0.334,0.347
0.276,0.325,0.327,0.330,0.333,0.346
0.276,0.324,0.327,0.329,0.332,0.346
0.275,0.324,0.326,0.328,0.332,0.345
0.275,0.324,0.326,0.327,0.332,0.344
0.274,0.323,0.325,0.326,0.332,0.342
0.273,0.323,0.324,0.325,0.332,0.342
0.273,0.323,0.324,0.324,0.332,0.342
0.270,0.322,0.323,0.324,0.332,0.341
0.269,0.322,0.323,0.323,0.331,0.341
0.269,0.321,0.323,0.323,0.331,0.341
0.269,0.321,0.323,0.323,0.330,0.339
0.269,0.321,0.323,0.323,0.329,0.339
0.269,0.321,0.322,0.322,0.329,0.338
0.268,0.320,0.322,0.320,0.329,0.338
0.267,0.320,0.321,0.320,0.329,0.338
0.266,0.319,0.321,0.320,0.329,0.337
0.266,0.318,0.320,0.318,0.328,0.336
0.264,0.317,0.319,0.317,0.328,0.335
0.264,0.316,0.318,0.317,0.327,0.334
0.263,0.316,0.315,0.317,0.327,0.333
0.262,0.316,0.315,0.316,0.327,0.332
0.261,0.316,0.314,0.314,0.326,0.331
0.261,0.315,0.314,0.314,0.326,0.330
0.260,0.315,0.313,0.314,0.326,0.330
0.259,0.315,0.312,0.313,0.326,0.330
0.259,0.315,0.312,0.312,0.326,0.329
0.259,0.315,0.310,0.312,0.325,0.328
0.259,0.314,0.309,0.312,0.325,0.328
0.258,0.314,0.309,0.311,0.324,0.327
0.258,0.313,0.309,0.311,0.324,0.327
0.257,0.313,0.308,0.310,0.324,0.327
0.256,0.312,0.304,0.310,0.324,0.325
0.255,0.312,0.304,0.310,0.324,0.325
0.255,0.312,0.303,0.310,0.323,0.325
0.255,0.312,0.303,0.309,0.323,0.325
0.254,0.312,0.302,0.308,0.323,0.324
0.251,0.311,0.301,0.308,0.322,0.324
0.248,0.311,0.301,0.308,0.322,0.324
0.248,0.310,0.299,0.305,0.322,0.324
0.248,0.310,0.299,0.305,0.322,0.323
0.246,0.309,0.298,0.305,0.322,0.323
0.245,0.309,0.297,0.304,0.321,0.323
0.244,0.309,0.297,0.303,0.321,0.322
0.243,0.309,0.297,0.302,0.321,0.322
0.242,0.308,0.297,0.301,0.321,0.322
0.242,0.308,0.296,0.300,0.321,0.321
0.240,0.308,0.296,0.300,0.321,0.321
0.239,0.308,0.294,0.299,0.320,0.320
0.238,0.307,0.293,0.299,0.320,0.320
0.237,0.307,0.293,0.299,0.320,0.320
0.237,0.307,0.293,0.298,0.320,0.320
0.237,0.307,0.292,0.298,0.320,0.320
0.237,0.307,0.292,0.297,0.320,0.320
0.236,0.306,0.291,0.297,0.319,0.319
0.236,0.306,0.290,0.295,0.319,0.319
0.235,0.306,0.290,0.295,0.319,0.319
0.235,0.306,0.290,0.295,0.318,0.318
0.234,0.306,0.289,0.295,0.318,0.318
0.233,0.305,0.287,0.295,0.318,0.318
0.233,0.305,0.287,0.294,0.317,0.316
0.233,0.305,0.286,0.293,0.317,0.316
0.232,0.305,0.286,0.293,0.317,0.316
0.232,0.304,0.286,0.292,0.317,0.315
0.231,0.304,0.286,0.292,0.317,0.315
0.231,0.304,0.285,0.291,0.317,0.315
0.231,0.303,0.284,0.290,0.317,0.315
0.231,0.303,0.283,0.290,0.317,0.315
0.230,0.303,0.283,0.288,0.316,0.314
0.230,0.302,0.283,0.288,0.316,0.314
0.229,0.302,0.283,0.287,0.316,0.313
0.229,0.301,0.283,0.287,0.316,0.313
0.229,0.301,0.282,0.287,0.316,0.313
0.229,0.301,0.282,0.287,0.316,0.312
0.229,0.300,0.282,0.287,0.316,0.312
0.228,0.300,0.282,0.286,0.315,0.312
0.228,0.299,0.282,0.286,0.315,0.312
0.228,0.299,0.281,0.286,0.315,0.312
0.227,0.298,0.281,0.286,0.315,0.312
0.227,0.297,0.281,0.285,0.315,0.311
0.227,0.297,0.280,0.285,0.314,0.311
0.227,0.296,0.280,0.285,0.314,0.311
0.226,0.296,0.280,0.285,0.314,0.311
0.226,0.296,0.279,0.285,0.314,0.310
0.226,0.296,0.279,0.284,0.313,0.310
0.226,0.295,0.279,0.284,0.313,0.310
0.225,0.295,0.278,0.284,0.313,0.309
0.224,0.295,0.278,0.284,0.313,0.309
0.223,0.294,0.278,0.284,0.313,0.309
0.223,0.294,0.277,0.283,0.312,0.309
0.222,0.294,0.277,0.283,0.312,0.309
0.222,0.294,0.277,0.282,0.312,0.309
0.222,0.294,0.276,0.282,0.312,0.308
0.222,0.293,0.276,0.282,0.311,0.308
0.221,0.293,0.276,0.282,0.311,0.308
0.221,0.293,0.276,0.282,0.311,0.307
0.221,0.293,0.275,0.282,0.311,0.307
0.221,0.292,0.275,0.282,0.311,0.307
0.221,0.292,0.275,0.281,0.310,0.307
0.221,0.291,0.274,0.280,0.310,0.306
0.221,0.291,0.274,0.280,0.310,0.306
0.220,0.291,0.274,0.280,0.310,0.306
0.219,0.290,0.274,0.280,0.310,0.305
0.219,0.290,0.273,0.279,0.310,0.305
0.219,0.290,0.273,0.279,0.310,0.305
0.219,0.289,0.273,0.279,0.309,0.305
0.219,0.289,0.272,0.278,0.309,0.305
0.218,0.287,0.272,0.278,0.309,0.305
0.218,0.287,0.271,0.277,0.309,0.305
0.218,0.287,0.271,0.277,0.309,0.305
0.218,0.287,0.271,0.276,0.308,0.305
0.217,0.287,0.271,0.276,0.308,0.305
0.217,0.286,0.270,0.276,0.308,0.304
0.216,0.286,0.270,0.275,0.308,0.304
0.216,0.286,0.270,0.275,0.308,0.304
0.216,0.286,0.270,0.275,0.308,0.304
0.216,0.285,0.270,0.275,0.308,0.304


==> images_3/pytom_exp/lcc_values_tomo_101.txt <==
fbp,crc_iso,ours_wavelet,ours,icecream,ours_icr
0.354,0.398,0.405,0.408,0.403,0.408
0.351,0.396,0.397,0.401,0.396,0.405
0.350,0.384,0.396,0.395,0.390,0.393
0.347,0.381,0.393,0.393,0.387,0.392
0.343,0.375,0.390,0.390,0.375,0.391
0.342,0.370,0.380,0.382,0.375,0.386
0.342,0.364,0.378,0.379,0.368,0.385
0.340,0.361,0.378,0.378,0.364,0.384
0.337,0.360,0.377,0.376,0.364,0.383
0.334,0.360,0.375,0.373,0.360,0.376
0.327,0.359,0.372,0.371,0.359,0.375
0.321,0.358,0.368,0.369,0.358,0.375
0.320,0.357,0.364,0.366,0.358,0.373
0.318,0.357,0.364,0.365,0.356,0.373
0.318,0.357,0.363,0.362,0.356,0.372
0.317,0.357,0.363,0.362,0.353,0.372
0.316,0.355,0.358,0.361,0.353,0.370
0.316,0.349,0.357,0.359,0.352,0.365
0.316,0.347,0.357,0.358,0.352,0.364
0.315,0.347,0.355,0.355,0.352,0.363
0.314,0.346,0.354,0.355,0.350,0.362
0.311,0.344,0.353,0.354,0.349,0.361
0.311,0.343,0.353,0.354,0.348,0.359
0.311,0.343,0.352,0.353,0.347,0.358
0.310,0.341,0.351,0.352,0.347,0.357
0.310,0.341,0.351,0.352,0.346,0.356
0.309,0.340,0.351,0.351,0.345,0.356
0.308,0.338,0.348,0.351,0.345,0.355
0.308,0.338,0.347,0.351,0.345,0.355
0.306,0.338,0.347,0.350,0.344,0.355
0.305,0.337,0.346,0.349,0.343,0.354
0.305,0.336,0.345,0.349,0.343,0.353
0.305,0.335,0.344,0.348,0.342,0.351
0.303,0.335,0.344,0.347,0.342,0.349
0.302,0.334,0.343,0.346,0.342,0.348
0.301,0.333,0.341,0.345,0.341,0.345
0.301,0.333,0.341,0.344,0.341,0.345
0.298,0.332,0.341,0.343,0.341,0.344
0.295,0.331,0.340,0.342,0.340,0.344
0.294,0.330,0.340,0.341,0.340,0.342
0.293,0.329,0.340,0.340,0.336,0.341
0.291,0.329,0.339,0.338,0.336,0.340
0.291,0.328,0.339,0.337,0.335,0.340
0.290,0.328,0.339,0.335,0.335,0.339
0.288,0.326,0.339,0.335,0.334,0.338
0.287,0.324,0.338,0.335,0.333,0.338
0.286,0.324,0.336,0.335,0.333,0.337
0.285,0.323,0.334,0.334,0.333,0.336
0.284,0.323,0.332,0.334,0.332,0.335
0.284,0.322,0.331,0.331,0.331,0.335
0.283,0.320,0.330,0.329,0.331,0.334
0.282,0.320,0.330,0.329,0.331,0.333
0.282,0.319,0.329,0.328,0.331,0.333
0.281,0.319,0.328,0.328,0.331,0.332
0.280,0.318,0.328,0.327,0.330,0.331
0.280,0.317,0.328,0.326,0.329,0.331
0.279,0.316,0.328,0.326,0.329,0.329
0.279,0.315,0.328,0.326,0.328,0.329
0.279,0.315,0.327,0.326,0.328,0.328
0.278,0.315,0.326,0.325,0.328,0.328
0.275,0.314,0.326,0.324,0.327,0.328
0.274,0.314,0.326,0.324,0.327,0.328
0.274,0.313,0.325,0.323,0.327,0.328
0.272,0.311,0.325,0.323,0.327,0.327
0.271,0.311,0.324,0.323,0.326,0.326
0.270,0.309,0.323,0.322,0.326,0.326
0.270,0.308,0.322,0.321,0.326,0.326
0.270,0.308,0.322,0.321,0.325,0.326
0.270,0.308,0.321,0.321,0.325,0.326
0.268,0.308,0.319,0.321,0.325,0.325
0.265,0.306,0.319,0.320,0.325,0.324
0.265,0.306,0.319,0.319,0.325,0.324
0.264,0.306,0.318,0.318,0.324,0.323
0.263,0.305,0.317,0.317,0.324,0.323
0.259,0.305,0.317,0.316,0.324,0.322
0.259,0.304,0.316,0.316,0.323,0.322
0.259,0.304,0.315,0.316,0.323,0.322
0.259,0.303,0.315,0.315,0.323,0.321
0.258,0.303,0.314,0.315,0.323,0.321
0.257,0.303,0.314,0.315,0.322,0.321
0.256,0.303,0.313,0.314,0.322,0.320
0.255,0.302,0.313,0.314,0.322,0.320
0.255,0.300,0.313,0.314,0.321,0.320
0.255,0.300,0.313,0.313,0.321,0.320
0.254,0.300,0.313,0.313,0.321,0.319
0.254,0.300,0.312,0.313,0.320,0.319
0.252,0.300,0.312,0.312,0.320,0.319
0.251,0.298,0.312,0.310,0.319,0.319
0.251,0.298,0.312,0.310,0.319,0.319
0.250,0.298,0.311,0.309,0.319,0.318
0.249,0.297,0.310,0.309,0.318,0.318
0.249,0.297,0.310,0.309,0.318,0.318
0.249,0.296,0.310,0.309,0.317,0.318
0.248,0.296,0.309,0.308,0.316,0.317
0.247,0.296,0.308,0.308,0.316,0.317
0.247,0.296,0.308,0.307,0.316,0.316
0.245,0.295,0.308,0.307,0.316,0.316
0.245,0.295,0.308,0.307,0.315,0.316
0.243,0.294,0.307,0.306,0.315,0.316
0.242,0.294,0.307,0.306,0.315,0.315
0.241,0.294,0.306,0.306,0.315,0.315
0.240,0.293,0.306,0.306,0.315,0.315
0.236,0.293,0.306,0.305,0.315,0.314
0.235,0.293,0.305,0.305,0.314,0.314
0.234,0.293,0.305,0.304,0.314,0.314
0.234,0.292,0.305,0.304,0.314,0.314
0.234,0.292,0.304,0.304,0.313,0.314
0.233,0.292,0.303,0.303,0.313,0.314
0.233,0.291,0.303,0.303,0.313,0.314
0.233,0.291,0.303,0.303,0.313,0.313
0.233,0.291,0.303,0.303,0.313,0.313
0.231,0.290,0.303,0.302,0.312,0.312
0.231,0.290,0.303,0.302,0.312,0.312
0.231,0.290,0.303,0.302,0.312,0.311
0.230,0.289,0.302,0.302,0.311,0.311
0.230,0.289,0.301,0.302,0.311,0.311
0.229,0.288,0.301,0.301,0.310,0.311
0.227,0.288,0.301,0.301,0.309,0.311
0.226,0.287,0.301,0.301,0.309,0.311
0.226,0.287,0.300,0.301,0.309,0.311
0.225,0.287,0.300,0.300,0.309,0.310
0.224,0.287,0.300,0.300,0.308,0.310
0.223,0.287,0.300,0.300,0.308,0.309
0.223,0.287,0.299,0.300,0.308,0.309
0.222,0.287,0.299,0.300,0.308,0.309
0.222,0.286,0.299,0.299,0.308,0.309
0.222,0.286,0.299,0.299,0.307,0.309
0.222,0.286,0.299,0.299,0.307,0.309
0.222,0.286,0.299,0.299,0.307,0.309
0.221,0.284,0.298,0.298,0.307,0.309
0.221,0.284,0.297,0.298,0.307,0.309
0.221,0.284,0.297,0.298,0.306,0.309
0.220,0.283,0.297,0.297,0.306,0.308
0.220,0.283,0.297,0.297,0.306,0.308
0.220,0.282,0.297,0.296,0.306,0.308
0.220,0.282,0.297,0.296,0.306,0.308
0.220,0.282,0.297,0.296,0.305,0.308
0.219,0.281,0.297,0.296,0.305,0.308
0.219,0.281,0.297,0.296,0.305,0.308
0.219,0.281,0.297,0.296,0.304,0.308
0.219,0.281,0.297,0.295,0.304,0.308
0.219,0.281,0.297,0.295,0.304,0.307
0.218,0.280,0.296,0.295,0.304,0.307
0.218,0.280,0.296,0.295,0.304,0.307
0.218,0.280,0.296,0.295,0.304,0.307
0.217,0.280,0.296,0.295,0.304,0.306
0.217,0.279,0.295,0.295,0.304,0.306
0.217,0.279,0.295,0.295,0.304,0.306
0.217,0.279,0.295,0.294,0.303,0.306
0.217,0.279,0.295,0.294,0.303,0.306
0.217,0.279,0.295,0.294,0.303,0.306
0.217,0.277,0.295,0.294,0.303,0.305
0.216,0.277,0.295,0.294,0.303,0.305
0.216,0.277,0.295,0.293,0.303,0.305
0.216,0.277,0.295,0.293,0.302,0.305
0.215,0.277,0.295,0.293,0.302,0.304
0.215,0.277,0.294,0.293,0.302,0.304
0.215,0.277,0.294,0.293,0.302,0.304
0.215,0.277,0.294,0.293,0.302,0.304
0.214,0.277,0.294,0.292,0.301,0.304
0.214,0.277,0.294,0.292,0.301,0.304
0.214,0.277,0.293,0.291,0.301,0.304
0.214,0.277,0.293,0.291,0.301,0.304
0.214,0.276,0.293,0.291,0.301,0.303
0.213,0.276,0.293,0.291,0.301,0.303
0.213,0.276,0.292,0.291,0.300,0.303
0.213,0.276,0.292,0.291,0.300,0.303
0.213,0.276,0.292,0.291,0.300,0.303
0.213,0.275,0.292,0.290,0.300,0.303
0.212,0.275,0.292,0.290,0.300,0.302
0.212,0.275,0.292,0.289,0.299,0.302
0.212,0.274,0.292,0.289,0.299,0.302
0.212,0.274,0.291,0.289,0.299,0.301
0.212,0.274,0.291,0.289,0.299,0.301
0.212,0.274,0.291,0.288,0.299,0.301
0.212,0.274,0.290,0.288,0.298,0.301
0.211,0.273,0.290,0.288,0.298,0.301
0.211,0.273,0.290,0.288,0.298,0.301
0.211,0.273,0.290,0.288,0.298,0.300
0.210,0.273,0.290,0.288,0.298,0.300
0.210,0.273,0.289,0.287,0.297,0.300
0.210,0.273,0.289,0.287,0.297,0.300
0.210,0.273,0.289,0.287,0.297,0.299
0.210,0.272,0.289,0.287,0.297,0.299
0.210,0.272,0.289,0.287,0.297,0.299
0.209,0.272,0.289,0.287,0.296,0.299
0.209,0.272,0.289,0.287,0.295,0.299
0.209,0.272,0.288,0.287,0.295,0.298
0.209,0.272,0.288,0.286,0.295,0.298
0.209,0.272,0.288,0.286,0.295,0.298
0.209,0.272,0.288,0.286,0.295,0.298
0.208,0.272,0.288,0.286,0.295,0.298
0.208,0.271,0.288,0.286,0.295,0.298
0.208,0.271,0.288,0.285,0.294,0.298
0.208,0.271,0.288,0.285,0.294,0.297
0.208,0.271,0.287,0.285,0.294,0.297
0.208,0.271,0.287,0.285,0.294,0.297
0.208,0.271,0.287,0.285,0.294,0.297
0.208,0.271,0.287,0.285,0.294,0.297
0.207,0.270,0.286,0.285,0.293,0.297


==> images_3/pytom_exp/lcc_values_tomo_107.txt <==
fbp,crc_iso,ours_wavelet,ours,icecream,ours_icr
0.445,0.476,0.475,0.473,0.466,0.473
0.437,0.474,0.466,0.472,0.465,0.470
0.436,0.469,0.466,0.472,0.456,0.468
0.429,0.468,0.459,0.469,0.454,0.466
0.428,0.462,0.456,0.462,0.451,0.466
0.423,0.455,0.455,0.459,0.449,0.464
0.420,0.450,0.454,0.457,0.443,0.453
0.415,0.450,0.450,0.454,0.442,0.451
0.412,0.450,0.445,0.449,0.435,0.443
0.409,0.447,0.445,0.445,0.434,0.438
0.405,0.444,0.443,0.444,0.434,0.438
0.398,0.440,0.431,0.443,0.431,0.437
0.397,0.435,0.428,0.436,0.427,0.435
0.397,0.434,0.426,0.434,0.419,0.432
0.394,0.432,0.425,0.432,0.418,0.430
0.394,0.432,0.425,0.431,0.415,0.428
0.391,0.429,0.425,0.427,0.415,0.427
0.390,0.427,0.424,0.426,0.414,0.422
0.388,0.426,0.424,0.426,0.413,0.422
0.388,0.426,0.420,0.425,0.412,0.422
0.387,0.424,0.419,0.422,0.412,0.421
0.386,0.423,0.418,0.422,0.411,0.421
0.386,0.423,0.417,0.421,0.410,0.420
0.386,0.423,0.414,0.420,0.407,0.418
0.385,0.416,0.411,0.417,0.403,0.418
0.385,0.414,0.410,0.412,0.401,0.418
0.384,0.414,0.410,0.411,0.400,0.415
0.382,0.412,0.409,0.411,0.399,0.414
0.382,0.410,0.408,0.410,0.396,0.412
0.381,0.410,0.407,0.410,0.396,0.411
0.380,0.409,0.406,0.410,0.395,0.411
0.379,0.406,0.404,0.408,0.395,0.409
0.377,0.406,0.403,0.408,0.394,0.408
0.375,0.404,0.403,0.408,0.394,0.407
0.375,0.403,0.403,0.408,0.394,0.406
0.375,0.403,0.403,0.407,0.392,0.402
0.373,0.399,0.402,0.406,0.392,0.402
0.372,0.399,0.402,0.403,0.390,0.400
0.372,0.398,0.401,0.402,0.389,0.400
0.369,0.395,0.399,0.402,0.389,0.398
0.369,0.395,0.397,0.402,0.388,0.397
0.367,0.394,0.397,0.398,0.385,0.394
0.367,0.393,0.395,0.398,0.385,0.394
0.366,0.393,0.394,0.398,0.381,0.393
0.365,0.392,0.394,0.397,0.381,0.392
0.365,0.390,0.393,0.395,0.381,0.392
0.364,0.390,0.392,0.393,0.380,0.392
0.364,0.389,0.388,0.392,0.380,0.391
0.363,0.388,0.388,0.389,0.379,0.390
0.363,0.386,0.387,0.387,0.378,0.390
0.363,0.386,0.387,0.386,0.378,0.388
0.361,0.384,0.387,0.385,0.377,0.388
0.361,0.382,0.384,0.385,0.376,0.388
0.361,0.382,0.384,0.382,0.376,0.388
0.361,0.381,0.382,0.381,0.376,0.386
0.359,0.381,0.382,0.381,0.376,0.385
0.356,0.379,0.380,0.380,0.375,0.385
0.355,0.379,0.380,0.380,0.373,0.384
0.354,0.377,0.380,0.378,0.372,0.383
0.354,0.376,0.378,0.378,0.371,0.380
0.354,0.373,0.377,0.377,0.371,0.379
0.352,0.373,0.376,0.377,0.370,0.377
0.351,0.372,0.376,0.376,0.370,0.377
0.351,0.372,0.375,0.375,0.369,0.375
0.351,0.372,0.370,0.375,0.368,0.374
0.350,0.371,0.369,0.374,0.367,0.373
0.350,0.371,0.368,0.373,0.367,0.371
0.350,0.370,0.368,0.371,0.365,0.370
0.349,0.370,0.368,0.369,0.365,0.370
0.349,0.370,0.368,0.369,0.364,0.370
0.348,0.369,0.368,0.367,0.363,0.370
0.346,0.369,0.367,0.367,0.360,0.369
0.346,0.368,0.367,0.366,0.360,0.369
0.345,0.367,0.366,0.365,0.360,0.368
0.343,0.366,0.365,0.364,0.359,0.367
0.343,0.366,0.363,0.364,0.358,0.366
0.342,0.365,0.362,0.364,0.358,0.365
0.342,0.365,0.361,0.363,0.357,0.364
0.342,0.364,0.361,0.363,0.356,0.364
0.341,0.363,0.360,0.362,0.355,0.363
0.341,0.362,0.360,0.362,0.355,0.363
0.341,0.361,0.359,0.361,0.355,0.362
0.340,0.361,0.359,0.359,0.353,0.362
0.339,0.360,0.358,0.359,0.349,0.360
0.338,0.359,0.358,0.359,0.349,0.360
0.338,0.358,0.358,0.359,0.348,0.360
0.337,0.358,0.357,0.358,0.348,0.359
0.337,0.358,0.355,0.358,0.348,0.357
0.336,0.357,0.354,0.357,0.347,0.357
0.336,0.357,0.352,0.357,0.347,0.356
0.335,0.357,0.352,0.357,0.345,0.356
0.334,0.356,0.352,0.357,0.345,0.355
0.334,0.353,0.352,0.357,0.344,0.353
0.334,0.353,0.351,0.356,0.344,0.353
0.334,0.352,0.351,0.354,0.342,0.352
0.332,0.352,0.351,0.354,0.342,0.351
0.332,0.352,0.350,0.353,0.341,0.350
0.332,0.351,0.350,0.351,0.341,0.350
0.330,0.351,0.350,0.351,0.341,0.350
0.330,0.350,0.350,0.351,0.340,0.349
0.327,0.350,0.350,0.350,0.340,0.349
0.326,0.350,0.350,0.349,0.339,0.349
0.325,0.350,0.349,0.349,0.339,0.348
0.325,0.350,0.349,0.348,0.338,0.347
0.325,0.349,0.349,0.348,0.338,0.346
0.324,0.349,0.349,0.348,0.337,0.346
0.323,0.349,0.348,0.347,0.337,0.346
0.323,0.349,0.347,0.346,0.334,0.345
0.322,0.348,0.346,0.345,0.334,0.345
0.322,0.347,0.346,0.344,0.334,0.345
0.322,0.343,0.345,0.344,0.333,0.344
0.322,0.343,0.344,0.344,0.333,0.344
0.321,0.343,0.343,0.344,0.333,0.342
0.320,0.342,0.342,0.343,0.332,0.341
0.320,0.340,0.342,0.343,0.331,0.341
0.319,0.339,0.341,0.343,0.331,0.341
0.319,0.338,0.339,0.343,0.329,0.341
0.319,0.337,0.339,0.342,0.329,0.340
0.315,0.337,0.338,0.339,0.328,0.339
0.315,0.336,0.337,0.339,0.327,0.338
0.314,0.336,0.336,0.339,0.327,0.338
0.314,0.336,0.335,0.339,0.326,0.338
0.312,0.336,0.335,0.338,0.326,0.337
0.312,0.336,0.333,0.334,0.325,0.337
0.311,0.335,0.333,0.334,0.324,0.337
0.308,0.335,0.333,0.333,0.323,0.335
0.307,0.335,0.332,0.332,0.323,0.333
0.306,0.334,0.332,0.332,0.323,0.333
0.306,0.331,0.331,0.332,0.323,0.332
0.306,0.329,0.331,0.331,0.322,0.332
0.305,0.328,0.330,0.330,0.321,0.331
0.304,0.328,0.330,0.330,0.320,0.331
0.304,0.327,0.330,0.330,0.320,0.330
0.303,0.327,0.329,0.330,0.320,0.330
0.301,0.326,0.326,0.329,0.320,0.328
0.301,0.326,0.326,0.328,0.319,0.328
0.300,0.324,0.326,0.327,0.319,0.328
0.300,0.324,0.326,0.326,0.319,0.327
0.298,0.324,0.323,0.326,0.317,0.326
0.298,0.323,0.321,0.324,0.316,0.326
0.298,0.322,0.321,0.324,0.316,0.325
0.296,0.321,0.319,0.323,0.315,0.322
0.296,0.321,0.319,0.323,0.314,0.320
0.295,0.321,0.318,0.322,0.314,0.320
0.294,0.320,0.318,0.322,0.310,0.320
0.294,0.319,0.316,0.321,0.309,0.319
0.291,0.318,0.314,0.317,0.308,0.319
0.288,0.318,0.314,0.316,0.307,0.318
0.284,0.318,0.314,0.315,0.307,0.318
0.284,0.316,0.313,0.314,0.307,0.318
0.284,0.316,0.312,0.313,0.306,0.318
0.283,0.315,0.312,0.311,0.305,0.318
0.282,0.313,0.309,0.310,0.305,0.317
0.281,0.312,0.309,0.310,0.303,0.317
0.279,0.311,0.309,0.308,0.303,0.316
0.279,0.311,0.309,0.306,0.302,0.316
0.273,0.309,0.308,0.306,0.301,0.315
0.271,0.307,0.306,0.305,0.301,0.314
0.269,0.306,0.305,0.305,0.301,0.313
0.269,0.305,0.305,0.305,0.301,0.313
0.267,0.302,0.305,0.304,0.300,0.313
0.266,0.301,0.303,0.304,0.300,0.312
0.266,0.300,0.302,0.303,0.299,0.312
0.263,0.300,0.302,0.303,0.299,0.312
0.259,0.299,0.300,0.301,0.298,0.311
0.252,0.298,0.300,0.301,0.298,0.311
0.251,0.298,0.299,0.301,0.298,0.311
0.250,0.297,0.299,0.300,0.298,0.310
0.249,0.296,0.299,0.299,0.297,0.309
0.249,0.295,0.299,0.299,0.297,0.309
0.243,0.294,0.298,0.299,0.297,0.309
0.242,0.294,0.297,0.299,0.296,0.308
0.242,0.293,0.296,0.298,0.296,0.308
0.241,0.293,0.296,0.298,0.295,0.307
0.240,0.293,0.295,0.297,0.295,0.307
0.236,0.292,0.295,0.297,0.295,0.307
0.236,0.292,0.294,0.296,0.295,0.307
0.235,0.291,0.294,0.296,0.295,0.307
0.233,0.291,0.293,0.296,0.294,0.306
0.231,0.290,0.293,0.295,0.294,0.306
0.230,0.289,0.293,0.295,0.294,0.306
0.230,0.289,0.293,0.295,0.293,0.304
0.229,0.289,0.292,0.295,0.293,0.304
0.229,0.287,0.291,0.293,0.293,0.304
0.228,0.287,0.291,0.291,0.293,0.303
0.228,0.287,0.291,0.291,0.292,0.303
0.228,0.287,0.290,0.290,0.292,0.303
0.227,0.286,0.290,0.290,0.291,0.303
0.227,0.285,0.290,0.289,0.291,0.303
0.226,0.285,0.289,0.289,0.291,0.302
0.226,0.285,0.288,0.288,0.291,0.302
0.226,0.285,0.288,0.288,0.291,0.301
0.225,0.284,0.288,0.288,0.291,0.301
0.225,0.284,0.287,0.288,0.291,0.300
0.225,0.283,0.287,0.287,0.290,0.300
0.224,0.283,0.286,0.287,0.289,0.299
0.223,0.282,0.286,0.287,0.289,0.299
0.220,0.281,0.285,0.286,0.289,0.298
0.220,0.281,0.285,0.286,0.289,0.298
0.220,0.281,0.285,0.286,0.288,0.298


==> images_3/pytom_exp/lcc_values_tomo_108.txt <==
fbp,crc_iso,ours_wavelet,ours,icecream,ours_icr
0.407,0.433,0.446,0.441,0.422,0.449
0.383,0.429,0.438,0.440,0.417,0.442
0.383,0.424,0.437,0.437,0.417,0.442
0.382,0.420,0.422,0.424,0.405,0.433
0.379,0.419,0.419,0.419,0.399,0.432
0.376,0.405,0.418,0.412,0.398,0.419
0.369,0.403,0.411,0.409,0.395,0.405
0.366,0.397,0.409,0.403,0.394,0.404
0.361,0.395,0.397,0.395,0.392,0.403
0.358,0.394,0.392,0.394,0.384,0.402
0.356,0.393,0.390,0.393,0.381,0.401
0.355,0.389,0.388,0.392,0.377,0.399
0.355,0.379,0.388,0.391,0.377,0.399
0.345,0.377,0.388,0.389,0.376,0.397
0.341,0.377,0.387,0.386,0.369,0.394
0.341,0.376,0.387,0.386,0.367,0.392
0.341,0.375,0.387,0.381,0.363,0.391
0.340,0.375,0.382,0.377,0.363,0.389
0.340,0.375,0.381,0.376,0.359,0.386
0.338,0.371,0.377,0.376,0.357,0.384
0.337,0.371,0.376,0.375,0.356,0.382
0.336,0.368,0.375,0.373,0.353,0.381
0.335,0.367,0.369,0.370,0.351,0.378
0.335,0.364,0.367,0.370,0.350,0.374
0.333,0.360,0.363,0.366,0.347,0.367
0.332,0.360,0.362,0.364,0.345,0.367
0.331,0.359,0.361,0.363,0.345,0.366
0.330,0.357,0.359,0.363,0.343,0.365
0.330,0.355,0.357,0.363,0.341,0.361
0.329,0.354,0.356,0.362,0.340,0.361
0.329,0.352,0.355,0.361,0.338,0.360
0.329,0.352,0.354,0.359,0.338,0.356
0.326,0.351,0.353,0.356,0.338,0.356
0.325,0.349,0.351,0.356,0.337,0.355
0.323,0.349,0.351,0.353,0.337,0.352
0.321,0.348,0.349,0.352,0.336,0.351
0.320,0.346,0.345,0.345,0.335,0.347
0.320,0.343,0.345,0.343,0.335,0.347
0.319,0.342,0.342,0.343,0.332,0.347
0.316,0.341,0.342,0.342,0.332,0.346
0.316,0.339,0.341,0.342,0.332,0.343
0.316,0.337,0.340,0.341,0.332,0.340
0.315,0.335,0.340,0.339,0.332,0.339
0.314,0.335,0.340,0.338,0.331,0.339
0.311,0.333,0.339,0.337,0.330,0.338
0.310,0.332,0.338,0.336,0.330,0.337
0.310,0.331,0.337,0.335,0.328,0.336
0.309,0.331,0.336,0.334,0.325,0.336
0.309,0.330,0.336,0.333,0.325,0.333
0.305,0.330,0.336,0.332,0.323,0.332
0.305,0.330,0.336,0.332,0.323,0.332
0.305,0.329,0.335,0.332,0.322,0.331
0.304,0.328,0.332,0.331,0.320,0.330
0.302,0.326,0.331,0.330,0.318,0.330
0.302,0.326,0.330,0.329,0.316,0.330
0.302,0.325,0.327,0.328,0.315,0.329
0.302,0.325,0.326,0.327,0.315,0.327
0.301,0.324,0.326,0.326,0.315,0.326
0.299,0.323,0.324,0.326,0.315,0.325
0.298,0.323,0.324,0.324,0.315,0.323
0.298,0.322,0.324,0.324,0.313,0.323
0.297,0.321,0.323,0.322,0.312,0.323
0.295,0.320,0.323,0.322,0.312,0.322
0.292,0.319,0.322,0.321,0.311,0.322
0.292,0.317,0.318,0.320,0.311,0.321
0.292,0.315,0.318,0.319,0.310,0.320
0.292,0.313,0.318,0.319,0.309,0.320
0.291,0.312,0.318,0.318,0.308,0.320
0.291,0.310,0.317,0.316,0.307,0.320
0.290,0.309,0.317,0.316,0.306,0.318
0.289,0.309,0.313,0.316,0.305,0.317
0.288,0.308,0.311,0.314,0.305,0.317
0.288,0.308,0.311,0.313,0.305,0.317
0.287,0.308,0.310,0.312,0.304,0.315
0.286,0.308,0.310,0.311,0.304,0.315
0.285,0.308,0.309,0.310,0.303,0.314
0.284,0.306,0.309,0.309,0.303,0.314
0.282,0.306,0.307,0.307,0.302,0.313
0.282,0.306,0.307,0.307,0.302,0.312
0.282,0.304,0.307,0.306,0.301,0.312
0.279,0.304,0.307,0.305,0.301,0.309
0.279,0.303,0.306,0.305,0.300,0.309
0.279,0.300,0.304,0.304,0.300,0.309
0.278,0.299,0.303,0.303,0.299,0.309
0.276,0.299,0.303,0.303,0.299,0.309
0.275,0.298,0.302,0.302,0.299,0.308
0.273,0.297,0.301,0.301,0.298,0.307
0.272,0.297,0.301,0.301,0.298,0.307
0.272,0.297,0.300,0.297,0.297,0.307
0.272,0.297,0.300,0.297,0.296,0.306
0.272,0.296,0.300,0.296,0.296,0.306
0.270,0.295,0.297,0.296,0.296,0.306
0.268,0.294,0.297,0.295,0.295,0.306
0.267,0.294,0.296,0.294,0.295,0.305
0.267,0.290,0.296,0.292,0.295,0.305
0.266,0.290,0.294,0.291,0.295,0.303
0.266,0.289,0.293,0.291,0.295,0.303
0.265,0.289,0.290,0.289,0.294,0.301
0.264,0.289,0.288,0.288,0.294,0.300
0.263,0.288,0.288,0.287,0.294,0.300
0.263,0.288,0.288,0.286,0.291,0.299
0.263,0.288,0.288,0.286,0.291,0.299
0.258,0.288,0.287,0.285,0.290,0.298
0.258,0.287,0.287,0.285,0.290,0.297
0.256,0.286,0.286,0.285,0.289,0.295
0.256,0.284,0.285,0.285,0.289,0.295
0.254,0.284,0.285,0.285,0.288,0.294
0.252,0.284,0.284,0.285,0.288,0.294
0.252,0.283,0.282,0.284,0.288,0.294
0.250,0.283,0.281,0.284,0.288,0.293
0.250,0.283,0.280,0.284,0.288,0.293
0.249,0.283,0.279,0.283,0.287,0.292
0.247,0.282,0.279,0.283,0.287,0.291
0.246,0.282,0.278,0.283,0.287,0.291
0.246,0.281,0.277,0.282,0.286,0.291
0.244,0.281,0.277,0.281,0.283,0.290
0.241,0.280,0.275,0.280,0.283,0.290
0.241,0.279,0.275,0.279,0.283,0.290
0.240,0.278,0.274,0.279,0.283,0.289
0.240,0.278,0.274,0.279,0.282,0.289
0.240,0.278,0.274,0.278,0.282,0.288
0.240,0.277,0.274,0.278,0.282,0.288
0.239,0.277,0.274,0.278,0.282,0.288
0.238,0.277,0.273,0.276,0.282,0.288
0.238,0.277,0.273,0.276,0.281,0.287
0.237,0.276,0.273,0.275,0.281,0.287
0.235,0.276,0.272,0.274,0.281,0.286
0.234,0.275,0.272,0.274,0.281,0.286
0.233,0.275,0.272,0.274,0.281,0.286
0.232,0.275,0.271,0.274,0.281,0.286
0.232,0.275,0.271,0.273,0.280,0.285
0.232,0.275,0.270,0.273,0.280,0.285
0.231,0.274,0.270,0.273,0.280,0.285
0.231,0.273,0.269,0.273,0.280,0.285
0.230,0.273,0.269,0.273,0.280,0.285
0.228,0.273,0.269,0.272,0.280,0.285
0.228,0.272,0.268,0.271,0.279,0.284
0.227,0.272,0.268,0.270,0.279,0.284
0.227,0.272,0.268,0.270,0.277,0.284
0.227,0.271,0.267,0.270,0.277,0.284
0.226,0.271,0.266,0.269,0.277,0.283
0.225,0.271,0.266,0.269,0.277,0.283
0.224,0.271,0.264,0.268,0.277,0.283
0.221,0.271,0.264,0.268,0.276,0.283
0.220,0.271,0.264,0.268,0.276,0.281
0.220,0.271,0.263,0.267,0.276,0.281
0.220,0.270,0.262,0.267,0.276,0.281
0.220,0.269,0.262,0.267,0.276,0.281
0.220,0.269,0.262,0.267,0.276,0.281
0.219,0.269,0.262,0.267,0.275,0.280
0.219,0.269,0.261,0.266,0.275,0.280
0.219,0.269,0.260,0.265,0.275,0.280
0.219,0.269,0.259,0.265,0.273,0.280
0.218,0.268,0.259,0.265,0.273,0.280
0.218,0.268,0.259,0.264,0.273,0.279
0.218,0.268,0.259,0.263,0.273,0.279
0.218,0.268,0.258,0.262,0.273,0.279
0.218,0.267,0.258,0.262,0.273,0.279
0.218,0.267,0.257,0.262,0.273,0.278
0.217,0.266,0.257,0.262,0.273,0.278
0.217,0.266,0.257,0.262,0.272,0.278
0.217,0.266,0.255,0.261,0.272,0.277
0.217,0.266,0.255,0.260,0.272,0.277
0.217,0.265,0.255,0.260,0.272,0.277
0.217,0.265,0.255,0.260,0.272,0.277
0.217,0.265,0.255,0.260,0.272,0.276
0.216,0.265,0.255,0.260,0.272,0.276
0.216,0.264,0.254,0.259,0.272,0.275
0.216,0.264,0.254,0.259,0.271,0.275
0.215,0.263,0.253,0.259,0.271,0.275
0.215,0.263,0.253,0.259,0.270,0.274
0.215,0.262,0.252,0.259,0.269,0.274
0.215,0.261,0.252,0.258,0.269,0.274
0.215,0.261,0.252,0.258,0.269,0.274
0.215,0.261,0.252,0.258,0.269,0.274
0.215,0.261,0.252,0.257,0.269,0.273
0.215,0.260,0.251,0.257,0.269,0.273
0.214,0.260,0.251,0.257,0.268,0.273
0.214,0.260,0.251,0.257,0.267,0.273
0.214,0.260,0.251,0.256,0.267,0.272
0.214,0.259,0.251,0.256,0.267,0.272
0.213,0.259,0.250,0.256,0.267,0.272
0.213,0.259,0.250,0.256,0.267,0.272
0.213,0.259,0.250,0.256,0.266,0.272
0.213,0.259,0.250,0.256,0.266,0.271
0.213,0.259,0.250,0.255,0.266,0.271
0.213,0.257,0.250,0.255,0.266,0.271
0.212,0.256,0.249,0.255,0.266,0.271
0.212,0.256,0.249,0.254,0.265,0.271
0.212,0.256,0.248,0.254,0.265,0.271
0.212,0.255,0.248,0.254,0.265,0.271
0.212,0.255,0.248,0.254,0.265,0.270
0.211,0.255,0.248,0.254,0.265,0.270
0.211,0.255,0.248,0.253,0.264,0.270
0.211,0.255,0.248,0.253,0.264,0.270
0.210,0.255,0.247,0.253,0.264,0.270
0.210,0.254,0.246,0.253,0.264,0.270
0.210,0.254,0.246,0.252,0.263,0.270
0.210,0.254,0.246,0.252,0.263,0.270
0.210,0.254,0.246,0.252,0.263,0.269


==> images_3/test-odd-eve/fsc_fbp_stats_ice.txt <==
mean,std
1.000000000000000000e+00,0.000000000000000000e+00
9.992771744728088379e-01,1.020908122882246971e-03
9.995371699333190918e-01,3.380933194421231747e-04
9.975153207778930664e-01,1.654644613154232502e-03
9.974264502525329590e-01,7.911466527730226517e-04
9.960008859634399414e-01,1.372680300846695900e-03
9.938919544219970703e-01,1.357899280264973640e-03
9.898763895034790039e-01,1.074881060048937798e-03
9.803468585014343262e-01,2.359632169827818871e-03
9.820408225059509277e-01,2.284540794789791107e-03
9.717521071434020996e-01,2.631308743730187416e-03
9.738721847534179688e-01,4.762359894812107086e-03
9.634845256805419922e-01,6.061960477381944656e-03
9.576559066772460938e-01,9.485947084613144398e-04
9.466938972473144531e-01,3.793754382058978081e-03
9.426919221878051758e-01,5.764523055404424667e-03
9.317419528961181641e-01,7.561113685369491577e-03
9.254033565521240234e-01,4.966238513588905334e-03
9.188615083694458008e-01,4.602308850735425949e-03
9.098302125930786133e-01,1.007807627320289612e-02
8.998015522956848145e-01,1.404220145195722580e-02
8.968107104301452637e-01,6.024108268320560455e-03
8.879767656326293945e-01,9.344708174467086792e-03
8.778878450393676758e-01,1.107747107744216919e-02
8.745756149291992188e-01,1.667455211281776428e-02
8.617621660232543945e-01,2.020737715065479279e-02
8.491901159286499023e-01,2.047145180404186249e-02
8.448349237442016602e-01,1.715707220137119293e-02
8.286114931106567383e-01,2.758840471506118774e-02
8.213438987731933594e-01,2.610153332352638245e-02
8.051195740699768066e-01,2.959663234651088715e-02
7.969142198562622070e-01,3.569236397743225098e-02
7.914642095565795898e-01,2.622297406196594238e-02
7.639359235763549805e-01,3.290103003382682800e-02
7.647787928581237793e-01,2.798143774271011353e-02
7.547572851181030273e-01,2.674965746700763702e-02
7.366617918014526367e-01,1.589946821331977844e-02
7.355430126190185547e-01,1.820761524140834808e-02
7.138425707817077637e-01,3.516503423452377319e-02
7.044799327850341797e-01,2.812975831329822540e-02
7.052448391914367676e-01,3.292808681726455688e-02
6.947892904281616211e-01,3.069509938359260559e-02
6.910482048988342285e-01,2.014105953276157379e-02
6.758560538291931152e-01,3.131699934601783752e-02
6.794019937515258789e-01,2.491193264722824097e-02
6.698114275932312012e-01,3.726633638143539429e-02
6.569203138351440430e-01,3.167492151260375977e-02
6.618245244026184082e-01,3.601378947496414185e-02
6.588066220283508301e-01,2.800473012030124664e-02
6.542873382568359375e-01,2.854079380631446838e-02
6.487956047058105469e-01,2.961613796651363373e-02
6.500865817070007324e-01,3.318654745817184448e-02
6.386785507202148438e-01,3.065505623817443848e-02
6.364802122116088867e-01,3.473962470889091492e-02
6.350730061531066895e-01,3.456268087029457092e-02
6.245408058166503906e-01,3.443105146288871765e-02
6.142504215240478516e-01,4.576527327299118042e-02
6.156799197196960449e-01,3.017024695873260498e-02
6.010624766349792480e-01,4.578873887658119202e-02
6.052299141883850098e-01,3.980058804154396057e-02
5.896173715591430664e-01,4.494483768939971924e-02
5.835274457931518555e-01,4.281106591224670410e-02
5.805585384368896484e-01,4.661833867430686951e-02
5.797237753868103027e-01,5.665228143334388733e-02
5.746566653251647949e-01,5.299574136734008789e-02
5.589643120765686035e-01,5.790860950946807861e-02
5.552663207054138184e-01,5.479919910430908203e-02
5.525146126747131348e-01,6.241142377257347107e-02
5.403981804847717285e-01,5.708646029233932495e-02
5.292814373970031738e-01,6.091450899839401245e-02
5.275837182998657227e-01,6.296615302562713623e-02
5.251479744911193848e-01,6.938651949167251587e-02
5.127990245819091797e-01,6.169540807604789734e-02
4.987048506736755371e-01,6.764536350965499878e-02
4.905329942703247070e-01,6.776334345340728760e-02
4.902581572532653809e-01,7.056035846471786499e-02
4.837159514427185059e-01,5.739874765276908875e-02
4.768310189247131348e-01,7.002107053995132446e-02
4.703715443611145020e-01,6.988862901926040649e-02
4.649096727371215820e-01,6.520230323076248169e-02
4.650747776031494141e-01,6.445302069187164307e-02
4.629875123500823975e-01,7.035718113183975220e-02
4.434835314750671387e-01,5.766014382243156433e-02
4.372341036796569824e-01,6.976266205310821533e-02
4.347709417343139648e-01,6.427757441997528076e-02
4.353302121162414551e-01,5.551851540803909302e-02
4.269436001777648926e-01,6.549455225467681885e-02
4.214609861373901367e-01,6.764406710863113403e-02
4.170067310333251953e-01,6.466164439916610718e-02
4.067813158035278320e-01,6.429891288280487061e-02
4.046041667461395264e-01,5.868164449930191040e-02
4.093697369098663330e-01,6.271224468946456909e-02
3.967966735363006592e-01,6.220366805791854858e-02
3.986992239952087402e-01,6.508421152830123901e-02
3.887410759925842285e-01,6.506796181201934814e-02
3.926349282264709473e-01,6.441727280616760254e-02
3.849707841873168945e-01,6.793943047523498535e-02
3.815968930721282959e-01,7.048160582780838013e-02
3.866836726665496826e-01,5.759363248944282532e-02
3.867300748825073242e-01,6.290426850318908691e-02
3.767136931419372559e-01,5.867298319935798645e-02
3.764379322528839111e-01,6.875339895486831665e-02
3.732111155986785889e-01,6.870055198669433594e-02
3.693377971649169922e-01,7.623165100812911987e-02
3.647535741329193115e-01,6.898514181375503540e-02
3.653952479362487793e-01,6.721523404121398926e-02
3.659473657608032227e-01,6.772404909133911133e-02
3.657001256942749023e-01,6.618256866931915283e-02
3.585581183433532715e-01,6.952545791864395142e-02
3.492651283740997314e-01,6.695546954870223999e-02
3.503097891807556152e-01,6.517679244279861450e-02
3.509368598461151123e-01,6.409195065498352051e-02
3.498965799808502197e-01,6.669390201568603516e-02
3.477316498756408691e-01,7.407777011394500732e-02
3.509837388992309570e-01,6.621053814888000488e-02
3.459613919258117676e-01,7.151219993829727173e-02
3.463053107261657715e-01,6.328301876783370972e-02
3.399117290973663330e-01,6.491623818874359131e-02
3.414880037307739258e-01,7.674268633127212524e-02
3.441786170005798340e-01,7.085719704627990723e-02
3.394452631473541260e-01,7.250840961933135986e-02
3.382034003734588623e-01,6.635782867670059204e-02
3.322782814502716064e-01,6.890948861837387085e-02
3.312112092971801758e-01,6.911624968051910400e-02
3.350134193897247314e-01,6.214958056807518005e-02
3.248466253280639648e-01,6.547895073890686035e-02
3.235706090927124023e-01,6.165352836251258850e-02
3.268823325634002686e-01,6.765543669462203979e-02
3.234509825706481934e-01,6.415244936943054199e-02
3.186441063880920410e-01,6.813901662826538086e-02
3.174105286598205566e-01,6.561788916587829590e-02
3.172956705093383789e-01,6.671719998121261597e-02
3.140372335910797119e-01,6.902675330638885498e-02
3.131033778190612793e-01,6.906107068061828613e-02
3.141784071922302246e-01,5.631894990801811218e-02
3.180369436740875244e-01,6.334218382835388184e-02
3.143624663352966309e-01,6.543421745300292969e-02
3.030093312263488770e-01,6.472824513912200928e-02
3.015519678592681885e-01,6.803114712238311768e-02
3.037471473217010498e-01,6.521006673574447632e-02
3.059544563293457031e-01,6.397163867950439453e-02
2.916595339775085449e-01,6.623939424753189087e-02
2.921232283115386963e-01,6.265949457883834839e-02
3.031345605850219727e-01,6.596817076206207275e-02
2.933536171913146973e-01,6.416121870279312134e-02
2.906634807586669922e-01,6.463631987571716309e-02
2.902504801750183105e-01,6.797141581773757935e-02
2.950192987918853760e-01,6.580667197704315186e-02
2.822343111038208008e-01,6.452072411775588989e-02
2.833498120307922363e-01,6.233469769358634949e-02
2.762201726436614990e-01,6.376098096370697021e-02
2.819136381149291992e-01,6.856934726238250732e-02
2.719095349311828613e-01,6.342035531997680664e-02
2.783868610858917236e-01,6.586492061614990234e-02
2.760125398635864258e-01,6.503114849328994751e-02
2.792489528656005859e-01,5.987970903515815735e-02
2.746457457542419434e-01,5.371889099478721619e-02
2.761126160621643066e-01,6.251412630081176758e-02
2.625322937965393066e-01,5.983366072177886963e-02
2.711502015590667725e-01,5.543404817581176758e-02
2.660406827926635742e-01,6.038026139140129089e-02
2.704345285892486572e-01,6.472251564264297485e-02
2.653234004974365234e-01,6.106897443532943726e-02
2.636379599571228027e-01,5.808119848370552063e-02
2.662045061588287354e-01,5.790174379944801331e-02
2.665883600711822510e-01,5.767442658543586731e-02
2.599872648715972900e-01,5.698510631918907166e-02
2.646778225898742676e-01,5.070745572447776794e-02
2.632755637168884277e-01,5.280320346355438232e-02
2.588751912117004395e-01,5.841398611664772034e-02
2.581854760646820068e-01,5.482659861445426941e-02
2.629182636737823486e-01,5.820974335074424744e-02
2.569627165794372559e-01,5.683248862624168396e-02
2.593773603439331055e-01,5.324934795498847961e-02
2.541036307811737061e-01,5.279912799596786499e-02
2.581920623779296875e-01,5.354791879653930664e-02
2.513193488121032715e-01,5.099794641137123108e-02
2.563284337520599365e-01,5.452699959278106689e-02
2.534547150135040283e-01,5.766639485955238342e-02
2.513604462146759033e-01,5.164692923426628113e-02
2.515389025211334229e-01,4.760328680276870728e-02
2.548224925994873047e-01,5.486338585615158081e-02
2.579087615013122559e-01,5.327757820487022400e-02
2.489106059074401855e-01,5.051629245281219482e-02
2.454938292503356934e-01,5.468771979212760925e-02
2.497884631156921387e-01,5.486436933279037476e-02
2.504445910453796387e-01,5.606726184487342834e-02
2.502667307853698730e-01,5.199807509779930115e-02
2.509823143482208252e-01,4.695828631520271301e-02
2.521909177303314209e-01,5.172410607337951660e-02
2.482355535030364990e-01,5.183674022555351257e-02
2.479140311479568481e-01,4.688028618693351746e-02
2.524251937866210938e-01,4.527901485562324524e-02
2.483960390090942383e-01,4.691421240568161011e-02
2.489858865737915039e-01,4.522665217518806458e-02
2.473716586828231812e-01,4.546736180782318115e-02
2.473126649856567383e-01,4.496261849999427795e-02
2.466424554586410522e-01,4.745083674788475037e-02
2.459383606910705566e-01,5.113142728805541992e-02
2.472007423639297485e-01,4.522279649972915649e-02
2.422930598258972168e-01,3.918528184294700623e-02
2.465532273054122925e-01,4.482638090848922729e-02
2.456060647964477539e-01,4.551466926932334900e-02
2.440678477287292480e-01,4.791845753788948059e-02
2.400258332490921021e-01,4.300717636942863464e-02
2.399616986513137817e-01,4.643916711211204529e-02
2.389282882213592529e-01,4.434914141893386841e-02
2.385739535093307495e-01,4.247440397739410400e-02
2.374704182147979736e-01,4.330413043498992920e-02
2.400254905223846436e-01,4.051988199353218079e-02
2.403125464916229248e-01,4.929884150624275208e-02
2.367770373821258545e-01,4.367105662822723389e-02
2.327472269535064697e-01,4.131541773676872253e-02
2.314799278974533081e-01,4.447155818343162537e-02
2.366710305213928223e-01,4.140873998403549194e-02
2.321051955223083496e-01,4.102867841720581055e-02
2.308257222175598145e-01,4.380279034376144409e-02
2.276167273521423340e-01,3.635076805949211121e-02
2.249768376350402832e-01,3.755078837275505066e-02
2.322508841753005981e-01,3.765895590186119080e-02
2.293057143688201904e-01,3.395082056522369385e-02
2.229585349559783936e-01,3.462255746126174927e-02
2.192029505968093872e-01,3.041396103799343109e-02
2.192951142787933350e-01,3.269155696034431458e-02
2.180049717426300049e-01,3.507231920957565308e-02
2.123208642005920410e-01,2.922529168426990509e-02
2.150740623474121094e-01,3.098942153155803680e-02
2.148579359054565430e-01,3.117114119231700897e-02
2.123050540685653687e-01,3.173233568668365479e-02
2.165381759405136108e-01,3.396044671535491943e-02
2.096706777811050415e-01,3.474929183721542358e-02
2.102313041687011719e-01,3.212548419833183289e-02
2.085890173912048340e-01,3.082190081477165222e-02
2.065578699111938477e-01,2.668340876698493958e-02
2.089528590440750122e-01,2.874378859996795654e-02
2.009523808956146240e-01,2.328710071742534637e-02
1.981693506240844727e-01,2.536409534513950348e-02
1.962176859378814697e-01,2.845345996320247650e-02
1.982481479644775391e-01,2.487339451909065247e-02
1.949527859687805176e-01,2.572269737720489502e-02
1.891502141952514648e-01,2.193584106862545013e-02
1.916393935680389404e-01,2.323298715054988861e-02
1.874311864376068115e-01,2.121097035706043243e-02
1.879209578037261963e-01,1.999226957559585571e-02
1.895008683204650879e-01,2.359001338481903076e-02
1.825397610664367676e-01,2.341976761817932129e-02
1.860869824886322021e-01,1.754813641309738159e-02
1.837146431207656860e-01,2.311544306576251984e-02
1.879802197217941284e-01,2.042512781918048859e-02
1.773195862770080566e-01,2.123301476240158081e-02
1.762749552726745605e-01,2.129174768924713135e-02
1.734945476055145264e-01,1.846382394433021545e-02
1.775153279304504395e-01,1.506914291530847549e-02
1.733690053224563599e-01,1.976663991808891296e-02
1.705221533775329590e-01,1.835196651518344879e-02
1.703122407197952271e-01,1.715179160237312317e-02
1.684487164020538330e-01,1.537842024117708206e-02
1.653517186641693115e-01,1.896906644105911255e-02
1.625258028507232666e-01,1.783025637269020081e-02
1.651506721973419189e-01,1.379139535129070282e-02
1.533785462379455566e-01,1.775024086236953735e-02
1.558964848518371582e-01,1.553191989660263062e-02
1.532444059848785400e-01,1.638711057603359222e-02
1.520652472972869873e-01,1.983886398375034332e-02
1.505591273307800293e-01,1.324955467134714127e-02
1.505343317985534668e-01,1.388892345130443573e-02
1.487419456243515015e-01,1.750924624502658844e-02
1.465721726417541504e-01,1.824980601668357849e-02
1.424041688442230225e-01,1.534078456461429596e-02
1.464388072490692139e-01,1.629604771733283997e-02
1.380032598972320557e-01,1.393500901758670807e-02
1.416862308979034424e-01,1.549265533685684204e-02
1.411631852388381958e-01,1.562598906457424164e-02
1.341876089572906494e-01,1.724468171596527100e-02
1.351351886987686157e-01,1.487073581665754318e-02
1.295716315507888794e-01,1.800833083689212799e-02
1.295428872108459473e-01,1.355194114148616791e-02
1.313105821609497070e-01,1.619012653827667236e-02
1.257399022579193115e-01,1.797601766884326935e-02
1.238240078091621399e-01,1.640544086694717407e-02
1.231955289840698242e-01,1.981517300009727478e-02
1.185246109962463379e-01,2.318476699292659760e-02
1.202073842287063599e-01,1.806468330323696136e-02
1.183868497610092163e-01,2.136693708598613739e-02
1.174576431512832642e-01,2.213496342301368713e-02
1.135289669036865234e-01,2.026768028736114502e-02
1.102300360798835754e-01,2.076728641986846924e-02
1.128654479980468750e-01,2.355722710490226746e-02
1.099466085433959961e-01,2.428992092609405518e-02
1.071473360061645508e-01,2.692645974457263947e-02
1.076718717813491821e-01,2.794870734214782715e-02
1.061766967177391052e-01,2.447290532290935516e-02
1.021438911557197571e-01,2.485516667366027832e-02
9.901558607816696167e-02,2.520903013646602631e-02
1.000963896512985229e-01,2.961696684360504150e-02
9.695117920637130737e-02,2.438952587544918060e-02
9.662519395351409912e-02,2.082684822380542755e-02
9.337542951107025146e-02,2.391222305595874786e-02
9.408968687057495117e-02,2.490236423909664154e-02
8.736291527748107910e-02,2.658777870237827301e-02
8.561338484287261963e-02,2.819836325943470001e-02
8.430755883455276489e-02,2.861929498612880707e-02
8.551314473152160645e-02,2.561573125422000885e-02
8.632850646972656250e-02,2.972447499632835388e-02
8.219705522060394287e-02,2.764718048274517059e-02
8.618440479040145874e-02,2.748087607324123383e-02
8.212550729513168335e-02,2.807944640517234802e-02
7.682192325592041016e-02,3.046485967934131622e-02
7.436468452215194702e-02,2.917179651558399200e-02
7.124122977256774902e-02,3.262504935264587402e-02
6.895366311073303223e-02,3.082846477627754211e-02
6.707230210304260254e-02,3.078375943005084991e-02
7.081658393144607544e-02,2.629910595715045929e-02
7.048303633928298950e-02,3.070248663425445557e-02
6.729623675346374512e-02,2.969633787870407104e-02
6.821687519550323486e-02,2.863200940191745758e-02
6.373088061809539795e-02,3.095116093754768372e-02
6.573118269443511963e-02,3.123273327946662903e-02
6.433884799480438232e-02,2.810557000339031219e-02
5.767391622066497803e-02,3.300679102540016174e-02
6.057511270046234131e-02,3.122143074870109558e-02
5.942535400390625000e-02,3.483039513230323792e-02
6.004134193062782288e-02,3.335227444767951965e-02
5.913741141557693481e-02,3.464109450578689575e-02
5.482620000839233398e-02,3.208778426051139832e-02
5.241132900118827820e-02,3.175827860832214355e-02
5.041099712252616882e-02,3.020024858415126801e-02
5.117569118738174438e-02,3.095060959458351135e-02
5.080006271600723267e-02,3.308217599987983704e-02
5.401635169982910156e-02,2.823220193386077881e-02
4.970723763108253479e-02,3.091588243842124939e-02
4.706063121557235718e-02,2.962900139391422272e-02
4.953753575682640076e-02,3.216723725199699402e-02
4.273118451237678528e-02,2.916111983358860016e-02
4.021782055497169495e-02,3.226986527442932129e-02
4.385191574692726135e-02,3.302687779068946838e-02
3.656252473592758179e-02,2.868175134062767029e-02
4.307758435606956482e-02,2.836052142083644867e-02
3.863871470093727112e-02,3.338495269417762756e-02
3.853591158986091614e-02,2.877064235508441925e-02
3.851545229554176331e-02,2.824904210865497589e-02
3.980687260627746582e-02,2.621662989258766174e-02
4.228202626109123230e-02,2.712168917059898376e-02
3.775657713413238525e-02,2.964419499039649963e-02
3.583439439535140991e-02,2.380004525184631348e-02
3.299767524003982544e-02,2.483820170164108276e-02
3.644578903913497925e-02,2.649615332484245300e-02
3.612461313605308533e-02,2.598188631236553192e-02
3.165921196341514587e-02,2.445134706795215607e-02
3.448695689439773560e-02,2.581697329878807068e-02
3.128705546259880066e-02,2.534264698624610901e-02
3.423051536083221436e-02,2.053258754312992096e-02
3.458467870950698853e-02,2.537199296057224274e-02
2.874726615846157074e-02,2.106148004531860352e-02
3.223633393645286560e-02,2.287008054554462433e-02
3.218907862901687622e-02,1.873162947595119476e-02
3.614418581128120422e-02,2.290592156350612640e-02
3.524223342537879944e-02,2.222428657114505768e-02
2.981657534837722778e-02,2.048801258206367493e-02
3.083235025405883789e-02,2.154046855866909027e-02
3.015614300966262817e-02,1.740129292011260986e-02
2.870532870292663574e-02,1.838817447423934937e-02
3.284958377480506897e-02,1.836791075766086578e-02
3.255129233002662659e-02,1.685523428022861481e-02
3.109346516430377960e-02,1.806244999170303345e-02
2.797869592905044556e-02,1.625445298850536346e-02
3.264189139008522034e-02,1.162951812148094177e-02
3.507988899946212769e-02,1.320313103497028351e-02
3.190332651138305664e-02,1.718586497008800507e-02
2.785017713904380798e-02,1.318990904837846756e-02
2.917381003499031067e-02,1.600890420377254486e-02
3.130615130066871643e-02,1.381983142346143723e-02
2.873213030397891998e-02,1.408048346638679504e-02
2.997938916087150574e-02,2.071400731801986694e-02
3.211915120482444763e-02,1.367672067135572433e-02
3.544913232326507568e-02,1.532688643783330917e-02
2.827819064259529114e-02,1.457684487104415894e-02
3.151125833392143250e-02,1.322256308048963547e-02
3.156200051307678223e-02,1.466373819857835770e-02
3.418895974755287170e-02,1.787971705198287964e-02
3.324531763792037964e-02,1.680948026478290558e-02
3.413628786802291870e-02,1.726086251437664032e-02
3.489974141120910645e-02,1.870808750391006470e-02
3.394844010472297668e-02,1.677514240145683289e-02
3.313574194908142090e-02,1.440179720520973206e-02
3.301292657852172852e-02,1.559322420507669449e-02
3.254716470837593079e-02,1.809291727840900421e-02
3.498126193881034851e-02,1.374363712966442108e-02
3.613178431987762451e-02,1.788743399083614349e-02
3.355149179697036743e-02,1.752401515841484070e-02
3.605812788009643555e-02,1.766662485897541046e-02
3.672233968973159790e-02,2.075796201825141907e-02
3.694007545709609985e-02,1.683985628187656403e-02
3.621873259544372559e-02,1.838691160082817078e-02
3.579475358128547668e-02,2.018586173653602600e-02
3.562219440937042236e-02,2.127004414796829224e-02
3.777073323726654053e-02,2.089972980320453644e-02
3.431122004985809326e-02,2.441088855266571045e-02
3.512919321656227112e-02,2.185399085283279419e-02
3.530667349696159363e-02,2.235654741525650024e-02
3.901149705052375793e-02,2.704199776053428650e-02
4.029805958271026611e-02,2.475069649517536163e-02
4.078061133623123169e-02,2.515847794711589813e-02
4.052565991878509521e-02,2.275139652192592621e-02
3.712609410285949707e-02,2.274828217923641205e-02
3.965433686971664429e-02,2.162032760679721832e-02
3.968580067157745361e-02,2.677645348012447357e-02
3.943790122866630554e-02,2.311196736991405487e-02
4.191792383790016174e-02,2.277420461177825928e-02
4.010144248604774475e-02,2.227928675711154938e-02
3.946683183312416077e-02,2.590569481253623962e-02
4.245410114526748657e-02,2.547883614897727966e-02
4.344626888632774353e-02,2.301285974681377411e-02
4.105431213974952698e-02,2.554124593734741211e-02
4.218333959579467773e-02,2.510564960539340973e-02
3.992956876754760742e-02,2.464227564632892609e-02
4.235306382179260254e-02,2.587690949440002441e-02
4.105652123689651489e-02,2.677879482507705688e-02
4.187604412436485291e-02,2.591177634894847870e-02
4.407589882612228394e-02,2.329347655177116394e-02
3.991157189011573792e-02,2.045875415205955505e-02
4.315027222037315369e-02,2.642209082841873169e-02
4.431563615798950195e-02,2.324474602937698364e-02
3.997985273599624634e-02,2.427374757826328278e-02
4.193668067455291748e-02,2.474411018192768097e-02
3.899277746677398682e-02,2.464873529970645905e-02
4.106190800666809082e-02,2.389330416917800903e-02
4.123774915933609009e-02,2.555503509938716888e-02
4.267532750964164734e-02,2.273586392402648926e-02
4.016876220703125000e-02,2.284649759531021118e-02
4.012434929609298706e-02,2.685455232858657837e-02
4.047112911939620972e-02,2.043074183166027069e-02
3.994066268205642700e-02,2.542469464242458344e-02
4.352382943034172058e-02,2.306043729186058044e-02
4.232188686728477478e-02,2.346175350248813629e-02
3.847102448344230652e-02,2.190901339054107666e-02
3.752512484788894653e-02,1.949117891490459442e-02
4.237721860408782959e-02,2.468186616897583008e-02
4.359410703182220459e-02,2.261013351380825043e-02
3.932708501815795898e-02,2.297110855579376221e-02
4.064854979515075684e-02,2.134627290070056915e-02
4.261225461959838867e-02,1.952577009797096252e-02
3.688011690974235535e-02,1.976320147514343262e-02
3.872897848486900330e-02,1.932042837142944336e-02
4.188588261604309082e-02,2.035908401012420654e-02
4.042530059814453125e-02,1.632736809551715851e-02
3.712303191423416138e-02,1.978706941008567810e-02
3.827849775552749634e-02,1.514105126261711121e-02
3.919371962547302246e-02,1.716567203402519226e-02
4.255864396691322327e-02,1.930036395788192749e-02
4.174271598458290100e-02,1.650134474039077759e-02
3.860510140657424927e-02,1.737445965409278870e-02
3.508816659450531006e-02,1.358105521649122238e-02
3.553606942296028137e-02,1.723459549248218536e-02
3.847360238432884216e-02,1.864438690245151520e-02
3.599895536899566650e-02,1.215270254760980606e-02
3.771945834159851074e-02,1.139659155160188675e-02
3.543609380722045898e-02,1.469605788588523865e-02
3.923935443162918091e-02,1.124749984592199326e-02
3.646526485681533813e-02,1.320223975926637650e-02
4.080524295568466187e-02,1.132866740226745605e-02
3.696613013744354248e-02,1.440363563597202301e-02
3.346906974911689758e-02,1.280137524008750916e-02
3.398381918668746948e-02,1.464660745114088058e-02
3.884773328900337219e-02,1.260872557759284973e-02
3.323075175285339355e-02,1.090149302035570145e-02
3.687069937586784363e-02,1.322480197995901108e-02
3.353442624211311340e-02,1.416197139769792557e-02
3.622789308428764343e-02,1.069207582622766495e-02
3.444056212902069092e-02,1.232236064970493317e-02
3.484681993722915649e-02,1.007108204066753387e-02
3.292859718203544617e-02,9.798518382012844086e-03
3.349868208169937134e-02,1.132407318800687790e-02
3.447437286376953125e-02,1.293362304568290710e-02
3.402559086680412292e-02,1.206665020436048508e-02
3.367477282881736755e-02,1.318341679871082306e-02
2.884953469038009644e-02,1.401496026664972305e-02
3.241234645247459412e-02,1.215398404747247696e-02
3.238167613744735718e-02,1.136124785989522934e-02
3.035401739180088043e-02,1.309240795671939850e-02
3.391233086585998535e-02,1.249034237116575241e-02
3.168740496039390564e-02,1.462507992982864380e-02
3.388588875532150269e-02,1.509441994130611420e-02
3.288578987121582031e-02,1.613063365221023560e-02
2.886195108294487000e-02,1.358244847506284714e-02
3.067108057439327240e-02,1.234680227935314178e-02
3.451005741953849792e-02,1.319874357432126999e-02
3.024894930422306061e-02,1.259431429207324982e-02
2.898861840367317200e-02,1.288507692515850067e-02
2.970920875668525696e-02,1.387468446046113968e-02
3.287469595670700073e-02,1.287850178778171539e-02
3.068954870104789734e-02,1.679672859609127045e-02
3.124832175672054291e-02,1.517242658883333206e-02
3.176383301615715027e-02,1.443701330572366714e-02
3.189305961132049561e-02,1.486359443515539169e-02
3.218361362814903259e-02,1.629896275699138641e-02
2.982310205698013306e-02,1.533292420208454132e-02
3.131039440631866455e-02,1.519706007093191147e-02
3.447062149643898010e-02,1.827165298163890839e-02
3.445084765553474426e-02,1.138390786945819855e-02
3.429975360631942749e-02,1.195708289742469788e-02
3.102107159793376923e-02,1.594367809593677521e-02
3.264395892620086670e-02,1.425813883543014526e-02
3.245186805725097656e-02,1.400784775614738464e-02
3.536976128816604614e-02,1.512740552425384521e-02
3.485314920544624329e-02,1.144179794937372208e-02
3.506251797080039978e-02,1.545847207307815552e-02
3.391844034194946289e-02,1.585908047854900360e-02
3.402527421712875366e-02,1.514328550547361374e-02
3.340075910091400146e-02,1.744313165545463562e-02
3.538782149553298950e-02,1.375469937920570374e-02
3.583382815122604370e-02,1.700758375227451324e-02


==> images_3/test-odd-eve/fsc_wavelet_stats_ice.txt <==
mean,std
1.000000000000000000e+00,0.000000000000000000e+00
9.994201660156250000e-01,7.121608941815793514e-04
9.989292621612548828e-01,9.027674677781760693e-04
9.980880022048950195e-01,5.566357867792248726e-04
9.960848689079284668e-01,1.879158313386142254e-03
9.934325218200683594e-01,1.969855511561036110e-03
9.907573461532592773e-01,6.207094527781009674e-03
9.873915910720825195e-01,2.344797365367412567e-03
9.793237447738647461e-01,5.961433518677949905e-03
9.811222553253173828e-01,6.162785924971103668e-03
9.724864959716796875e-01,7.294990122318267822e-03
9.747312664985656738e-01,5.435902159661054611e-03
9.639942049980163574e-01,8.563851937651634216e-03
9.612168669700622559e-01,8.362650871276855469e-03
9.543456435203552246e-01,8.684041909873485565e-03
9.542620182037353516e-01,9.273634292185306549e-03
9.430769681930541992e-01,1.207618601620197296e-02
9.370109438896179199e-01,1.140107400715351105e-02
9.348120093345642090e-01,6.081252358853816986e-03
9.280191063880920410e-01,1.148749049752950668e-02
9.169194698333740234e-01,2.228727191686630249e-02
9.168332815170288086e-01,1.431685499846935272e-02
9.121479392051696777e-01,1.643122173845767975e-02
9.066182374954223633e-01,2.060930803418159485e-02
9.049419164657592773e-01,1.983780786395072937e-02
8.940565586090087891e-01,1.732374913990497589e-02
8.867848515510559082e-01,2.227140031754970551e-02
8.839995861053466797e-01,1.842036843299865723e-02
8.703410625457763672e-01,2.714401111006736755e-02
8.653333187103271484e-01,2.728880196809768677e-02
8.582706451416015625e-01,2.260536514222621918e-02
8.517338037490844727e-01,2.818410098552703857e-02
8.487965464591979980e-01,2.957103401422500610e-02
8.282743096351623535e-01,2.812778577208518982e-02
8.294456601142883301e-01,2.934432215988636017e-02
8.264271020889282227e-01,2.731544338166713715e-02
8.171813488006591797e-01,2.636232413351535797e-02
8.161678910255432129e-01,2.763133496046066284e-02
8.016261458396911621e-01,2.446206472814083099e-02
7.986975312232971191e-01,3.198439627885818481e-02
8.003296852111816406e-01,2.054975926876068115e-02
7.994139790534973145e-01,1.913178712129592896e-02
8.011187314987182617e-01,2.509495429694652557e-02
7.914588451385498047e-01,3.147302567958831787e-02
7.959019541740417480e-01,2.682597562670707703e-02
8.006173372268676758e-01,3.382012620568275452e-02
7.957509756088256836e-01,3.631034120917320251e-02
8.009621500968933105e-01,3.550771996378898621e-02
8.028087615966796875e-01,3.459067642688751221e-02
8.010961413383483887e-01,3.333592042326927185e-02
7.990792989730834961e-01,4.157718643546104431e-02
8.057239651679992676e-01,3.566315770149230957e-02
8.027591705322265625e-01,3.653371334075927734e-02
8.037917017936706543e-01,3.859653696417808533e-02
8.055449128150939941e-01,4.112324118614196777e-02
8.052483797073364258e-01,4.166416451334953308e-02
7.995139360427856445e-01,4.801258817315101624e-02
8.043074011802673340e-01,4.843508824706077576e-02
8.045973181724548340e-01,3.787613660097122192e-02
8.049159049987792969e-01,4.874984174966812134e-02
8.006906509399414062e-01,5.288115516304969788e-02
7.934160232543945312e-01,5.797272920608520508e-02
7.931408882141113281e-01,6.132185459136962891e-02
7.968915104866027832e-01,6.458594650030136108e-02
7.926723957061767578e-01,6.648042052984237671e-02
7.839729189872741699e-01,6.747175753116607666e-02
7.869253158569335938e-01,7.158320397138595581e-02
7.832419276237487793e-01,6.858575344085693359e-02
7.786852121353149414e-01,7.525407522916793823e-02
7.721580266952514648e-01,7.525932043790817261e-02
7.717022299766540527e-01,7.753590494394302368e-02
7.687233090400695801e-01,8.230122178792953491e-02
7.661358118057250977e-01,8.208017796277999878e-02
7.580137848854064941e-01,9.137836098670959473e-02
7.484885454177856445e-01,9.210229665040969849e-02
7.535288333892822266e-01,8.866361528635025024e-02
7.432657480239868164e-01,9.171102195978164673e-02
7.409434914588928223e-01,8.492526412010192871e-02
7.366038560867309570e-01,9.228937327861785889e-02
7.282911539077758789e-01,9.730578213930130005e-02
7.304928898811340332e-01,8.686923235654830933e-02
7.246433496475219727e-01,9.810023754835128784e-02
7.108290195465087891e-01,9.539180994033813477e-02
7.149361371994018555e-01,9.773133695125579834e-02
7.054654955863952637e-01,9.802582114934921265e-02
7.067552208900451660e-01,8.835039287805557251e-02
6.980147957801818848e-01,9.200035780668258667e-02
6.971461772918701172e-01,9.212955087423324585e-02
6.855750083923339844e-01,1.037517711520195007e-01
6.777290105819702148e-01,9.924336522817611694e-02
6.775187253952026367e-01,1.019341126084327698e-01
6.815416216850280762e-01,9.465221315622329712e-02
6.683354973793029785e-01,9.803505241870880127e-02
6.701294183731079102e-01,9.924667328596115112e-02
6.612640023231506348e-01,1.047670096158981323e-01
6.685076951980590820e-01,9.414993971586227417e-02
6.610155701637268066e-01,9.744694083929061890e-02
6.625111103057861328e-01,9.229132533073425293e-02
6.585114002227783203e-01,9.918496012687683105e-02
6.583749055862426758e-01,9.973306208848953247e-02
6.503284573554992676e-01,1.025143787264823914e-01
6.514595746994018555e-01,9.929752349853515625e-02
6.456840038299560547e-01,1.069280281662940979e-01
6.428050398826599121e-01,1.059988960623741150e-01
6.389811635017395020e-01,1.064796149730682373e-01
6.402686834335327148e-01,1.022151857614517212e-01
6.371967792510986328e-01,1.064323633909225464e-01
6.369705200195312500e-01,1.072528734803199768e-01
6.289431452751159668e-01,1.106325387954711914e-01
6.287539005279541016e-01,1.146377548575401306e-01
6.190932393074035645e-01,1.125711649656295776e-01
6.189080476760864258e-01,1.204972714185714722e-01
6.201332807540893555e-01,1.191576793789863586e-01
6.217169165611267090e-01,1.201402321457862854e-01
6.203456521034240723e-01,1.187795400619506836e-01
6.199382543563842773e-01,1.129459217190742493e-01
6.120039820671081543e-01,1.160608306527137756e-01
6.053423285484313965e-01,1.287294030189514160e-01
6.113467216491699219e-01,1.201554387807846069e-01
6.079421043395996094e-01,1.140767037868499756e-01
6.040822863578796387e-01,1.248074769973754883e-01
6.039040684700012207e-01,1.239869222044944763e-01
5.966082215309143066e-01,1.176149621605873108e-01
5.897594094276428223e-01,1.204941570758819580e-01
5.943521857261657715e-01,1.204712614417076111e-01
5.827511548995971680e-01,1.238583102822303772e-01
5.784777998924255371e-01,1.292087286710739136e-01
5.868043899536132812e-01,1.225430592894554138e-01
5.806186199188232422e-01,1.210825666785240173e-01
5.731038451194763184e-01,1.205613985657691956e-01
5.669040679931640625e-01,1.244207471609115601e-01
5.681712627410888672e-01,1.259787082672119141e-01
5.711143016815185547e-01,1.186601817607879639e-01
5.677897334098815918e-01,1.191680356860160828e-01
5.604199767112731934e-01,1.214558705687522888e-01
5.604130625724792480e-01,1.208557188510894775e-01
5.555848479270935059e-01,1.215788722038269043e-01
5.520600080490112305e-01,1.214231252670288086e-01
5.536301136016845703e-01,1.195124238729476929e-01
5.448843836784362793e-01,1.221437826752662659e-01
5.402691364288330078e-01,1.188685148954391479e-01
5.361401438713073730e-01,1.264803111553192139e-01
5.290706157684326172e-01,1.226715147495269775e-01
5.418176054954528809e-01,1.161936745047569275e-01
5.396321415901184082e-01,1.182255744934082031e-01
5.332716703414916992e-01,1.166627630591392517e-01
5.352424383163452148e-01,1.153985187411308289e-01
5.369617938995361328e-01,1.101898998022079468e-01
5.228067636489868164e-01,1.190998703241348267e-01
5.209605693817138672e-01,1.112211421132087708e-01
5.212677717208862305e-01,1.150937303900718689e-01
5.212545394897460938e-01,1.149257570505142212e-01
5.163430571556091309e-01,1.134469583630561829e-01
5.134774446487426758e-01,1.130349040031433105e-01
5.180791616439819336e-01,1.051639690995216370e-01
5.216507911682128906e-01,1.004238948225975037e-01
5.201970934867858887e-01,1.073228493332862854e-01
5.210731029510498047e-01,1.034758090972900391e-01
5.102193951606750488e-01,1.067838221788406372e-01
5.181363821029663086e-01,9.795001149177551270e-02
5.215653777122497559e-01,9.213154017925262451e-02
5.216547250747680664e-01,9.454159438610076904e-02
5.227807760238647461e-01,9.190877526998519897e-02
5.234567523002624512e-01,9.560050815343856812e-02
5.245921611785888672e-01,9.496616572141647339e-02
5.280264019966125488e-01,9.697425365447998047e-02
5.311737060546875000e-01,9.281838685274124146e-02
5.294696688652038574e-01,8.950166404247283936e-02
5.295442342758178711e-01,9.401827305555343628e-02
5.296875834465026855e-01,8.873751759529113770e-02
5.337365269660949707e-01,8.442484587430953979e-02
5.394403934478759766e-01,8.464576303958892822e-02
5.389789938926696777e-01,8.570303767919540405e-02
5.341330766677856445e-01,9.093938022851943970e-02
5.398305654525756836e-01,9.116075932979583740e-02
5.390837788581848145e-01,8.544200658798217773e-02
5.422481298446655273e-01,8.457519859075546265e-02
5.476813912391662598e-01,8.530575037002563477e-02
5.441987514495849609e-01,8.622685819864273071e-02
5.492129325866699219e-01,8.917748928070068359e-02
5.568481087684631348e-01,8.718965947628021240e-02
5.603225827217102051e-01,8.063091337680816650e-02
5.653395652770996094e-01,7.828248292207717896e-02
5.640891790390014648e-01,8.610578626394271851e-02
5.636814832687377930e-01,8.219457417726516724e-02
5.708152651786804199e-01,7.660958170890808105e-02
5.702958106994628906e-01,7.682448625564575195e-02
5.687091946601867676e-01,8.264901489019393921e-02
5.777693986892700195e-01,7.682051509618759155e-02
5.866243839263916016e-01,7.318639755249023438e-02
5.800775289535522461e-01,7.555291801691055298e-02
5.803936719894409180e-01,7.870565354824066162e-02
5.890228748321533203e-01,7.704388350248336792e-02
5.840892791748046875e-01,7.641298323869705200e-02
5.808555483818054199e-01,8.041907101869583130e-02
5.845223665237426758e-01,7.839918881654739380e-02
5.893619060516357422e-01,7.704875618219375610e-02
5.866807699203491211e-01,7.643555104732513428e-02
5.896225571632385254e-01,7.657823711633682251e-02
5.916715264320373535e-01,7.792885601520538330e-02
5.912746191024780273e-01,7.659755647182464600e-02
5.974751710891723633e-01,7.481485605239868164e-02
5.953301787376403809e-01,7.364843040704727173e-02
5.980806350708007812e-01,7.217588275671005249e-02
5.914300680160522461e-01,7.332718372344970703e-02
5.981795787811279297e-01,7.770351320505142212e-02
5.940614342689514160e-01,7.886018604040145874e-02
5.983141660690307617e-01,7.680961489677429199e-02
5.994406342506408691e-01,7.889574021100997925e-02
6.026030778884887695e-01,7.871248573064804077e-02
6.011716127395629883e-01,7.548774778842926025e-02
5.981808900833129883e-01,8.028232306241989136e-02
5.981544852256774902e-01,8.279214799404144287e-02
5.944427251815795898e-01,8.288982510566711426e-02
6.002534031867980957e-01,8.096929639577865601e-02
5.948040485382080078e-01,9.030135720968246460e-02
5.933431982994079590e-01,8.885931223630905151e-02
5.935918092727661133e-01,8.789691329002380371e-02
5.920368432998657227e-01,9.489021450281143188e-02
5.946118831634521484e-01,9.230672568082809448e-02
5.928567051887512207e-01,9.582621604204177856e-02
5.904660224914550781e-01,9.995236992835998535e-02
5.820705890655517578e-01,9.945896267890930176e-02
5.816873908042907715e-01,1.025478616356849670e-01
5.819684863090515137e-01,1.038795262575149536e-01
5.802735090255737305e-01,1.028832942247390747e-01
5.826213359832763672e-01,1.058407127857208252e-01
5.788912773132324219e-01,1.086703911423683167e-01
5.766450762748718262e-01,1.062196940183639526e-01
5.806316137313842773e-01,1.087244451045989990e-01
5.774020552635192871e-01,1.098704338073730469e-01
5.751645565032958984e-01,1.091661751270294189e-01
5.742858052253723145e-01,1.120412573218345642e-01
5.706849098205566406e-01,1.140804067254066467e-01
5.772817730903625488e-01,1.148657128214836121e-01
5.694012641906738281e-01,1.162370294332504272e-01
5.717418193817138672e-01,1.178236231207847595e-01
5.676178932189941406e-01,1.189572364091873169e-01
5.702410340309143066e-01,1.159117296338081360e-01
5.690623521804809570e-01,1.191489398479461670e-01
5.598559379577636719e-01,1.228992417454719543e-01
5.634354948997497559e-01,1.218016818165779114e-01
5.633209943771362305e-01,1.221705153584480286e-01
5.612525343894958496e-01,1.192582547664642334e-01
5.620145201683044434e-01,1.222433447837829590e-01
5.605396628379821777e-01,1.220543757081031799e-01
5.545902252197265625e-01,1.205463111400604248e-01
5.598266720771789551e-01,1.184209361672401428e-01
5.589138865470886230e-01,1.218287199735641479e-01
5.556148290634155273e-01,1.245612651109695435e-01
5.574253201484680176e-01,1.189289540052413940e-01
5.488549470901489258e-01,1.232569366693496704e-01
5.514236688613891602e-01,1.220274716615676880e-01
5.508251786231994629e-01,1.207322403788566589e-01
5.488724708557128906e-01,1.209167391061782837e-01
5.502222776412963867e-01,1.244746521115303040e-01
5.441200137138366699e-01,1.250116229057312012e-01
5.464465618133544922e-01,1.243648529052734375e-01
5.457158088684082031e-01,1.276090890169143677e-01
5.434485673904418945e-01,1.251113116741180420e-01
5.370874404907226562e-01,1.279517412185668945e-01
5.420439839363098145e-01,1.271165758371353149e-01
5.376403331756591797e-01,1.291181743144989014e-01
5.346284508705139160e-01,1.254103630781173706e-01
5.313091278076171875e-01,1.332607418298721313e-01
5.318498015403747559e-01,1.309865862131118774e-01
5.258396267890930176e-01,1.321199238300323486e-01
5.265241265296936035e-01,1.323089450597763062e-01
5.217251777648925781e-01,1.343560218811035156e-01
5.221551060676574707e-01,1.319782286882400513e-01
5.175906419754028320e-01,1.374707072973251343e-01
5.175837278366088867e-01,1.384721398353576660e-01
5.109787583351135254e-01,1.386995762586593628e-01
5.104321837425231934e-01,1.398545950651168823e-01
5.073339343070983887e-01,1.430106908082962036e-01
5.001888871192932129e-01,1.428576260805130005e-01
4.991986155509948730e-01,1.440066695213317871e-01
4.908735156059265137e-01,1.472026556730270386e-01
4.877044260501861572e-01,1.471433043479919434e-01
4.896321892738342285e-01,1.468607336282730103e-01
4.834398627281188965e-01,1.458811461925506592e-01
4.751906394958496094e-01,1.500222235918045044e-01
4.707364439964294434e-01,1.517425179481506348e-01
4.709350168704986572e-01,1.483686864376068115e-01
4.630107283592224121e-01,1.522242873907089233e-01
4.585999846458435059e-01,1.554909497499465942e-01
4.495962560176849365e-01,1.579048633575439453e-01
4.528890252113342285e-01,1.533776670694351196e-01
4.441346526145935059e-01,1.570689380168914795e-01
4.396857023239135742e-01,1.562543958425521851e-01
4.324496388435363770e-01,1.560989618301391602e-01
4.313365817070007324e-01,1.580329090356826782e-01
4.224608242511749268e-01,1.587953716516494751e-01
4.197061359882354736e-01,1.572469621896743774e-01
4.151048660278320312e-01,1.581252068281173706e-01
4.063224792480468750e-01,1.616279780864715576e-01
4.042640030384063721e-01,1.604598313570022583e-01
3.973973989486694336e-01,1.625891625881195068e-01
3.937060832977294922e-01,1.594966202974319458e-01
3.892781734466552734e-01,1.628080606460571289e-01
3.828315138816833496e-01,1.630838364362716675e-01
3.792577385902404785e-01,1.626335382461547852e-01
3.743807673454284668e-01,1.620918214321136475e-01
3.708648681640625000e-01,1.649054437875747681e-01
3.658852279186248779e-01,1.630520373582839966e-01
3.644324839115142822e-01,1.629286259412765503e-01
3.572514951229095459e-01,1.658662259578704834e-01
3.510612547397613525e-01,1.673794090747833252e-01
3.520709276199340820e-01,1.641909778118133545e-01
3.469212353229522705e-01,1.687687188386917114e-01
3.410345911979675293e-01,1.690745949745178223e-01
3.377885222434997559e-01,1.660375297069549561e-01
3.352058827877044678e-01,1.652202159166336060e-01
3.338494002819061279e-01,1.657927483320236206e-01
3.292840123176574707e-01,1.657673120498657227e-01
3.284416198730468750e-01,1.650858372449874878e-01
3.207978606224060059e-01,1.677640974521636963e-01
3.190189003944396973e-01,1.666150689125061035e-01
3.176242709159851074e-01,1.648224592208862305e-01
3.154745399951934814e-01,1.651550233364105225e-01
3.096071183681488037e-01,1.646985709667205811e-01
3.134904503822326660e-01,1.649555563926696777e-01
3.087573647499084473e-01,1.628271490335464478e-01
3.065229952335357666e-01,1.630045175552368164e-01
3.034418821334838867e-01,1.653187274932861328e-01
3.027048707008361816e-01,1.618272513151168823e-01
3.012799024581909180e-01,1.619499176740646362e-01
2.980468869209289551e-01,1.615517884492874146e-01
3.017937839031219482e-01,1.612897366285324097e-01
2.981536686420440674e-01,1.607371121644973755e-01
2.966915369033813477e-01,1.608078777790069580e-01
2.945181727409362793e-01,1.627027094364166260e-01
2.903597950935363770e-01,1.613877862691879272e-01
2.968437671661376953e-01,1.577474027872085571e-01
2.942996323108673096e-01,1.566842049360275269e-01
2.953290641307830811e-01,1.583120375871658325e-01
2.917291224002838135e-01,1.576569378376007080e-01
2.861858606338500977e-01,1.579490453004837036e-01
2.914282381534576416e-01,1.533629894256591797e-01
2.926653027534484863e-01,1.520579457283020020e-01
2.907896637916564941e-01,1.500892341136932373e-01
2.946451902389526367e-01,1.497703045606613159e-01
2.897364199161529541e-01,1.480554640293121338e-01
2.855622172355651855e-01,1.510440856218338013e-01
2.897701561450958252e-01,1.462576687335968018e-01
2.911113500595092773e-01,1.460498422384262085e-01
2.885453402996063232e-01,1.432465165853500366e-01
2.917835414409637451e-01,1.441021412611007690e-01
2.890041470527648926e-01,1.462936550378799438e-01
2.918483614921569824e-01,1.423432826995849609e-01
2.941857874393463135e-01,1.454800516366958618e-01
2.953867614269256592e-01,1.428291797637939453e-01
2.945595085620880127e-01,1.452735066413879395e-01
2.923214733600616455e-01,1.477883160114288330e-01
3.009207248687744141e-01,1.455994546413421631e-01
3.011463284492492676e-01,1.455050259828567505e-01
2.985728979110717773e-01,1.445703357458114624e-01
2.997949719429016113e-01,1.462894082069396973e-01
2.956289947032928467e-01,1.457761973142623901e-01
2.980456352233886719e-01,1.444459259510040283e-01
2.983483970165252686e-01,1.429543644189834595e-01
3.027668893337249756e-01,1.443814039230346680e-01
3.009163141250610352e-01,1.426455974578857422e-01
2.932171821594238281e-01,1.432440578937530518e-01
3.058354258537292480e-01,1.403747498989105225e-01
3.034071922302246094e-01,1.393730342388153076e-01
3.049432635307312012e-01,1.394058018922805786e-01
3.070238828659057617e-01,1.398181319236755371e-01
3.010417222976684570e-01,1.411080658435821533e-01
3.093055784702301025e-01,1.356579214334487915e-01
3.113914132118225098e-01,1.367163956165313721e-01
3.126885890960693359e-01,1.376176625490188599e-01
3.120292127132415771e-01,1.378381997346878052e-01
3.034409284591674805e-01,1.396769881248474121e-01
3.197357952594757080e-01,1.370176374912261963e-01
3.127796649932861328e-01,1.365032345056533813e-01
3.131411075592041016e-01,1.394606232643127441e-01
3.162890970706939697e-01,1.382894665002822876e-01
3.071960806846618652e-01,1.399411857128143311e-01
3.201961517333984375e-01,1.365135163068771362e-01
3.206990361213684082e-01,1.393388956785202026e-01
3.224250674247741699e-01,1.371665149927139282e-01
3.202801048755645752e-01,1.382367461919784546e-01
3.112236857414245605e-01,1.402457505464553833e-01
3.261912167072296143e-01,1.373571157455444336e-01
3.199993669986724854e-01,1.387061327695846558e-01
3.222832083702087402e-01,1.372304707765579224e-01
3.291709721088409424e-01,1.351318359375000000e-01
3.214511573314666748e-01,1.349602639675140381e-01
3.195160925388336182e-01,1.376610100269317627e-01
3.304349780082702637e-01,1.348752230405807495e-01
3.299147486686706543e-01,1.350563764572143555e-01
3.264967501163482666e-01,1.326976120471954346e-01
3.278470337390899658e-01,1.348158866167068481e-01
3.282827436923980713e-01,1.358430385589599609e-01
3.324073255062103271e-01,1.323458254337310791e-01
3.319881260395050049e-01,1.340548694133758545e-01
3.379091322422027588e-01,1.346300244331359863e-01
3.346231579780578613e-01,1.324512809514999390e-01
3.287898898124694824e-01,1.364711672067642212e-01
3.445777893066406250e-01,1.342329531908035278e-01
3.415660560131072998e-01,1.349104642868041992e-01
3.414526581764221191e-01,1.379814743995666504e-01
3.429401516914367676e-01,1.374249905347824097e-01
3.385295867919921875e-01,1.377038210630416870e-01
3.451391458511352539e-01,1.371010690927505493e-01
3.445567488670349121e-01,1.377113312482833862e-01
3.515070974826812744e-01,1.358904093503952026e-01
3.461447358131408691e-01,1.367076784372329712e-01
3.366276621818542480e-01,1.399766206741333008e-01
3.563182950019836426e-01,1.371108293533325195e-01
3.551439344882965088e-01,1.372671574354171753e-01
3.510186672210693359e-01,1.374578028917312622e-01
3.601005971431732178e-01,1.376641392707824707e-01
3.488006591796875000e-01,1.428049504756927490e-01
3.596498966217041016e-01,1.394136250019073486e-01
3.630040884017944336e-01,1.412064135074615479e-01
3.673179447650909424e-01,1.388597488403320312e-01
3.627359569072723389e-01,1.422005593776702881e-01
3.493411839008331299e-01,1.462906599044799805e-01
3.717495501041412354e-01,1.401500254869461060e-01
3.670740723609924316e-01,1.385628581047058105e-01
3.682394325733184814e-01,1.395698636770248413e-01
3.740434646606445312e-01,1.421684324741363525e-01
3.584527969360351562e-01,1.433240771293640137e-01
3.721631169319152832e-01,1.393741220235824585e-01
3.804701566696166992e-01,1.413369774818420410e-01
3.775760531425476074e-01,1.406958699226379395e-01
3.734687566757202148e-01,1.468739658594131470e-01
3.727991282939910889e-01,1.427546739578247070e-01
3.780827224254608154e-01,1.490367650985717773e-01
3.832790851593017578e-01,1.424373835325241089e-01
3.824934363365173340e-01,1.452791690826416016e-01
3.899112939834594727e-01,1.450159847736358643e-01
3.788104653358459473e-01,1.477218121290206909e-01
3.756512701511383057e-01,1.487913876771926880e-01
3.929319977760314941e-01,1.468150764703750610e-01
3.898846209049224854e-01,1.416710913181304932e-01
3.885203897953033447e-01,1.450754702091217041e-01
3.910645246505737305e-01,1.465696096420288086e-01
3.864266872406005859e-01,1.464198380708694458e-01
3.963268101215362549e-01,1.454684883356094360e-01
3.957017660140991211e-01,1.463346779346466064e-01
4.065078198909759521e-01,1.419977247714996338e-01
3.946399092674255371e-01,1.448120027780532837e-01
3.888253271579742432e-01,1.521214991807937622e-01
4.095997214317321777e-01,1.448502391576766968e-01
4.074169993400573730e-01,1.431249380111694336e-01
4.023436307907104492e-01,1.461643278598785400e-01
4.070591330528259277e-01,1.459470391273498535e-01
3.949990272521972656e-01,1.474739015102386475e-01
4.082006812095642090e-01,1.443312764167785645e-01
4.106630980968475342e-01,1.452251970767974854e-01
4.125753343105316162e-01,1.436423212289810181e-01
4.082252979278564453e-01,1.440721899271011353e-01
3.980950713157653809e-01,1.504136174917221069e-01
4.233018159866333008e-01,1.448464840650558472e-01
4.161977469921112061e-01,1.431646198034286499e-01
4.144542813301086426e-01,1.449966281652450562e-01
4.186352491378784180e-01,1.446418613195419312e-01
4.034299254417419434e-01,1.470495462417602539e-01
4.215759336948394775e-01,1.452895104885101318e-01
4.247520565986633301e-01,1.426018029451370239e-01
4.239256381988525391e-01,1.413382142782211304e-01
4.172014296054840088e-01,1.412850916385650635e-01
4.027821123600006104e-01,1.491964161396026611e-01
4.342273175716400146e-01,1.400103718042373657e-01
4.261681735515594482e-01,1.451380699872970581e-01
4.246148765087127686e-01,1.427384763956069946e-01
4.336680769920349121e-01,1.425402313470840454e-01
4.209761917591094971e-01,1.399270892143249512e-01
4.184906184673309326e-01,1.490613520145416260e-01
4.388875067234039307e-01,1.424113065004348755e-01
4.308734834194183350e-01,1.434905380010604858e-01
4.268546700477600098e-01,1.443875581026077271e-01
4.251752197742462158e-01,1.450383514165878296e-01
4.250902533531188965e-01,1.504649221897125244e-01
4.333818554878234863e-01,1.442370861768722534e-01
4.304070472717285156e-01,1.418616026639938354e-01
4.388484656810760498e-01,1.432060897350311279e-01
4.273189306259155273e-01,1.448147743940353394e-01
4.155271053314208984e-01,1.514761149883270264e-01
4.436608850955963135e-01,1.461259424686431885e-01
4.381624460220336914e-01,1.436752527952194214e-01
4.345906376838684082e-01,1.442952454090118408e-01
4.346947073936462402e-01,1.452495306730270386e-01
4.251574277877807617e-01,1.537568271160125732e-01
4.418825507164001465e-01,1.440295130014419556e-01
4.405448436737060547e-01,1.453909426927566528e-01
4.544422030448913574e-01,1.386847198009490967e-01
4.333953559398651123e-01,1.453436613082885742e-01
4.211721122264862061e-01,1.595275253057479858e-01
4.575869739055633545e-01,1.441529989242553711e-01
4.514474570751190186e-01,1.401424258947372437e-01
4.413006305694580078e-01,1.452299505472183228e-01
4.491291344165802002e-01,1.412832587957382202e-01
4.292897284030914307e-01,1.503325998783111572e-01
4.504670798778533936e-01,1.417841464281082153e-01
4.600022435188293457e-01,1.385204941034317017e-01
4.669422209262847900e-01,1.270945072174072266e-01
4.510978162288665771e-01,1.377667486667633057e-01
4.206090569496154785e-01,1.575629413127899170e-01
4.792951047420501709e-01,1.279405057430267334e-01
4.693748354911804199e-01,1.316307634115219116e-01
4.744505286216735840e-01,1.252974867820739746e-01
4.833613038063049316e-01,1.255594491958618164e-01
4.251997470855712891e-01,1.523298025131225586e-01
4.865031838417053223e-01,1.286901980638504028e-01
5.161426067352294922e-01,1.103705987334251404e-01
5.241245627403259277e-01,1.045027598738670349e-01
5.599015355110168457e-01,1.014671921730041504e-01
4.190350174903869629e-01,1.565470546483993530e-01

